Adaptive Immersed Mesh Method (AIMM) for Fluid Structure Interaction

Our paper proposes an innovative approach for modeling Fluid-Structure Interaction (FSI). Our method combines both traditional monolithic and partitioned approaches, creating a hybrid solution that facilitates FSI. At each time iteration, the solid mesh is immersed within a fluid-solid mesh, all while maintaining its independent Lagrangian hyperelastic solver. The Eulerian mesh encompasses both the fluid and solid components and accommodates various physical phenomena. We enhance the interaction between solid and fluid through anisotropic mesh adaptation and the Level-Set methods. This enables a more accurate representation of their interaction. Together, these components constitute the Adaptive Immersed Mesh Method (AIMM). For both solvers, we utilize the Variational Multi-Scale (VMS) method, mitigating potential spurious oscillations common with piecewise linear tetrahedral elements. The framework operates in 3D with parallel computing capabilities. Our methods accuracy, robustness, and capabilities are assessed through a series of 2D numerical problems. Furthermore, we present various three-dimensional test cases and compare their results to experimental data.

==> data/2DUx.dat <==
time	Uy
10.0	-0.0032985
10.005	-0.0031339
10.01	-0.0029664
10.015	-0.0027955
10.02	-0.0026225
10.025	-0.0024473
10.03	-0.0022695
10.035	-0.0020875
10.04	-0.0019043
10.045	-0.0017187
10.05	-0.0015318
10.055	-0.0013436
10.06	-0.0011535
10.065	-0.00096211
10.07	-0.00077099
10.075	-0.00057866
10.08	-0.00038665
10.085	-0.00019447
10.09	-2.4537e-006
10.095	0.00018925
10.1	0.00038039
10.105	0.00057085
10.11	0.00075934
10.115	0.00094619
10.12	0.0011314
10.125	0.001315
10.13	0.001496
10.135	0.0016745
10.14	0.001851
10.145	0.0020249
10.15	0.0021956
10.155	0.0023632
10.16	0.0025276
10.165	0.0026883
10.17	0.0028452
10.175	0.0029979
10.18	0.0031461
10.185	0.0032901
10.19	0.0034293
10.195	0.0035634
10.2	0.0036925
10.205	0.0038165
10.21	0.0039348
10.215	0.0040472
10.22	0.0041539
10.225	0.0042543
10.23	0.0043481
10.235	0.0044353
10.24	0.0045154
10.245	0.0045886
10.25	0.0046545
10.255	0.0047128
10.26	0.0047641
10.265	0.0048078
10.27	0.0048442
10.275	0.0048732
10.28	0.0048947
10.285	0.0049088
10.29	0.0049158
10.295	0.0049159
10.3	0.0049087
10.305	0.0048927
10.31	0.0048692
10.315	0.0048431
10.32	0.0048128
10.325	0.0047736
10.33	0.0047294
10.335	0.0046829
10.34	0.0046292
10.345	0.0045667
10.35	0.0045058
10.355	0.0044457
10.36	0.0043766
10.365	0.0043017
10.37	0.004231
10.375	0.0041616
10.38	0.0040867
10.385	0.0040111
10.39	0.0039395
10.395	0.0038685
10.4	0.0037939
10.405	0.0037185
10.41	0.0036433
10.415	0.0035668
10.42	0.0034868
10.425	0.0034041
10.43	0.0033204
10.435	0.0032354
10.44	0.003148
10.445	0.0030587
10.45	0.0029689
10.455	0.0028786
10.46	0.0027863
10.465	0.0026928
10.47	0.0025984
10.475	0.002503
10.48	0.002406
10.485	0.0023076
10.49	0.002209
10.495	0.0021095
10.5	0.0020073
10.505	0.0019037
10.51	0.0017999
10.515	0.001696
10.52	0.00159
10.525	0.0014817
10.53	0.001371
10.535	0.0012592
10.54	0.0011444
10.545	0.0010285
10.55	0.00090857
10.555	0.00078716
10.56	0.00066129
10.565	0.00053514
10.57	0.00040494
10.575	0.00027406
10.58	0.00013931
10.585	4.4776e-006
10.59	-0.00013598
10.595	-0.00027625
10.6	-0.00042114
10.605	-0.00056636
10.61	-0.00071556
10.615	-0.00086446
10.62	-0.0010183
10.625	-0.0011703
10.63	-0.0013244
10.635	-0.0014839
10.64	-0.0016408
10.645	-0.0018027
10.65	-0.0019623
10.655	-0.0021227
10.66	-0.0022854
10.665	-0.0024484
10.67	-0.0026117
10.675	-0.0027749
10.68	-0.0029372
10.685	-0.0030989
10.69	-0.0032599
10.695	-0.0034191
10.7	-0.0035768
10.705	-0.0037326
10.71	-0.0038858
10.715	-0.0040366
10.72	-0.0041843
10.725	-0.0043289
10.73	-0.0044698
10.735	-0.004607
10.74	-0.00474
10.745	-0.0048687
10.75	-0.0049928
10.755	-0.0051121
10.76	-0.0052267
10.765	-0.0053363
10.77	-0.0054403
10.775	-0.0055388
10.78	-0.0056314
10.785	-0.005718
10.79	-0.0057988
10.795	-0.0058734
10.8	-0.0059415
10.805	-0.006003
10.81	-0.0060582
10.815	-0.0061067
10.82	-0.0061478
10.825	-0.0061822
10.83	-0.0062097
10.835	-0.0062299
10.84	-0.006243
10.845	-0.006249
10.85	-0.0062477
10.855	-0.0062394
10.86	-0.0062209
10.865	-0.0061988
10.87	-0.0061708
10.875	-0.0061327
10.88	-0.006089
10.885	-0.0060382
10.89	-0.0059797
10.895	-0.0059165
10.9	-0.0058458
10.905	-0.0057682
10.91	-0.0056851
10.915	-0.0055947
10.92	-0.0054968
10.925	-0.0053929
10.93	-0.0052843
10.935	-0.0051702
10.94	-0.0050495
10.945	-0.0049254
10.95	-0.0047977
10.955	-0.0046658
10.96	-0.0045295
10.965	-0.0043901
10.97	-0.004246
10.975	-0.0040991
10.98	-0.0039483
10.985	-0.0037948
10.99	-0.0036382
10.995	-0.003479
11.0	-0.0033165
11.005	-0.00315
11.01	-0.0029809
11.015	-0.0028097
11.02	-0.0026356
11.025	-0.0024598
11.03	-0.0022807
11.035	-0.0020987
11.04	-0.0019145
11.045	-0.0017279
11.05	-0.0015406
11.055	-0.0013515
11.06	-0.0011618
11.065	-0.00097165
11.07	-0.00077995
11.075	-0.00058885
11.08	-0.00039713
11.085	-0.00020599
11.09	-1.5758e-005
11.095	0.00017612
11.1	0.00036585
11.105	0.00055398
11.11	0.00074086
11.115	0.00092639
11.12	0.0011105
11.125	0.0012924
11.13	0.001472
11.135	0.0016491
11.14	0.0018238
11.145	0.0019955
11.15	0.0021643
11.155	0.0023298
11.16	0.0024919
11.165	0.0026503
11.17	0.002805
11.175	0.0029558
11.18	0.0031025
11.185	0.0032448
11.19	0.0033825
11.195	0.0035154
11.2	0.0036431
11.205	0.0037655
11.21	0.0038824
11.215	0.0039934
11.22	0.0040984
11.225	0.0041977
11.23	0.0042906
11.235	0.0043768
11.24	0.0044567
11.245	0.0045296
11.25	0.0045949
11.255	0.0046527
11.26	0.0047034
11.265	0.0047467
11.27	0.0047825
11.275	0.0048108
11.28	0.0048314
11.285	0.0048452
11.29	0.0048519
11.295	0.0048513
11.3	0.0048438
11.305	0.0048284
11.31	0.0048056
11.315	0.0047772
11.32	0.0047451
11.325	0.004707
11.33	0.0046618
11.335	0.0046145
11.34	0.0045626
11.345	0.004502
11.35	0.0044395
11.355	0.0043779
11.36	0.0043153
11.365	0.0042466
11.37	0.0041777
11.375	0.0041096
11.38	0.0040378
11.385	0.0039628
11.39	0.0038898
11.395	0.0038198
11.4	0.0037459
11.405	0.0036685
11.41	0.0035925
11.415	0.0035179
11.42	0.0034407
11.425	0.0033599
11.43	0.0032769
11.435	0.0031949
11.44	0.0031108
11.445	0.0030236
11.45	0.0029357
11.455	0.0028464
11.46	0.0027564
11.465	0.0026644
11.47	0.0025717
11.475	0.0024767
11.48	0.0023798
11.485	0.0022818
11.49	0.0021832
11.495	0.0020831
11.5	0.0019815
11.505	0.0018788
11.51	0.001774
11.515	0.0016692
11.52	0.0015639
11.525	0.0014568
11.53	0.001348
11.535	0.0012364
11.54	0.0011231
11.545	0.0010079
11.55	0.0008897
11.555	0.00076867
11.56	0.00064473
11.565	0.00051693
11.57	0.0003885
11.575	0.00025814
11.58	0.00012384
11.585	-1.2216e-005
11.59	-0.00015027
11.595	-0.00029122
11.6	-0.00043378
11.605	-0.00057831
11.61	-0.00072572
11.615	-0.0008749
11.62	-0.0010256
11.625	-0.0011783
11.63	-0.0013328
11.635	-0.0014882
11.64	-0.0016447
11.645	-0.0018024
11.65	-0.0019615
11.655	-0.0021212
11.66	-0.002281
11.665	-0.0024412
11.67	-0.0026017
11.675	-0.002762
11.68	-0.0029218
11.685	-0.0030811
11.69	-0.0032391
11.695	-0.0033958
11.7	-0.0035508
11.705	-0.0037039
11.71	-0.0038549
11.715	-0.0040034
11.72	-0.0041488
11.725	-0.0042911
11.73	-0.00443
11.735	-0.0045648
11.74	-0.0046959
11.745	-0.0048229
11.75	-0.004945
11.755	-0.0050623
11.76	-0.005174
11.765	-0.0052812
11.77	-0.0053827
11.775	-0.0054786
11.78	-0.0055688
11.785	-0.0056524
11.79	-0.0057305
11.795	-0.0058024
11.8	-0.0058677
11.805	-0.0059269
11.81	-0.0059793
11.815	-0.006025
11.82	-0.0060639
11.825	-0.006096
11.83	-0.0061208
11.835	-0.0061384
11.84	-0.0061488
11.845	-0.0061521
11.85	-0.0061486
11.855	-0.0061371
11.86	-0.0061173
11.865	-0.0060932
11.87	-0.0060618
11.875	-0.0060225
11.88	-0.0059763
11.885	-0.0059221
11.89	-0.0058612
11.895	-0.0057946
11.9	-0.0057214
11.905	-0.0056406
11.91	-0.0055535
11.915	-0.0054622
11.92	-0.0053649
11.925	-0.0052616
11.93	-0.0051536
11.935	-0.0050406
11.94	-0.0049219
11.945	-0.0047988
11.95	-0.0046716
11.955	-0.0045403
11.96	-0.0044052
11.965	-0.0042662
11.97	-0.0041241
11.975	-0.0039783
11.98	-0.0038287
11.985	-0.003675
11.99	-0.003518
11.995	-0.0033589
12.0	-0.0031963
12.005	-0.0030309
12.01	-0.0028621
12.015	-0.0026893
12.02	-0.0025162
12.025	-0.0023397
12.03	-0.0021615
12.035	-0.0019819
12.04	-0.0017996
12.045	-0.0016152
12.05	-0.001429
12.055	-0.0012417
12.06	-0.0010538
12.065	-0.00086559
12.07	-0.00067586
12.075	-0.00048594
12.08	-0.0002955
12.085	-0.00010524
12.09	8.4582e-005
12.095	0.00027341
12.1	0.0004614
12.105	0.00064815
12.11	0.00083347
12.115	0.0010174
12.12	0.0011999
12.125	0.0013806
12.13	0.0015593
12.135	0.0017354
12.14	0.0019088
12.145	0.0020796
12.15	0.0022475
12.155	0.002412
12.16	0.0025732
12.165	0.0027307
12.17	0.0028845
12.175	0.0030343
12.18	0.0031801
12.185	0.0033214
12.19	0.003458
12.195	0.0035896
12.2	0.0037161
12.205	0.0038376
12.21	0.0039533
12.215	0.0040631
12.22	0.0041672
12.225	0.004265
12.23	0.0043564
12.235	0.0044411
12.24	0.0045188
12.245	0.0045893
12.25	0.0046529
12.255	0.0047092
12.26	0.0047578
12.265	0.0047993
12.27	0.0048336
12.275	0.0048606
12.28	0.0048802
12.285	0.0048922
12.29	0.0048969
12.295	0.0048946
12.3	0.0048848
12.305	0.0048658
12.31	0.0048393
12.315	0.0048111
12.32	0.0047786
12.325	0.004737
12.33	0.004691
12.335	0.0046438
12.34	0.004588
12.345	0.0045241
12.35	0.0044626
12.355	0.0044032
12.36	0.0043353
12.365	0.0042613
12.37	0.0041909
12.375	0.0041224
12.38	0.0040487
12.385	0.0039726
12.39	0.0039
12.395	0.003829
12.4	0.0037558
12.405	0.0036812
12.41	0.0036077
12.415	0.003533
12.42	0.0034548
12.425	0.0033744
12.43	0.0032933
12.435	0.003212
12.44	0.0031279
12.445	0.0030417
12.45	0.0029552
12.455	0.0028676
12.46	0.0027774
12.465	0.0026858
12.47	0.002594
12.475	0.002501
12.48	0.0024067
12.485	0.00231
12.49	0.002212
12.495	0.0021133
12.5	0.0020136
12.505	0.0019116
12.51	0.0018071
12.515	0.0017018
12.52	0.0015958
12.525	0.0014879
12.53	0.0013786
12.535	0.0012661
12.54	0.0011511
12.545	0.0010336
12.55	0.00091413
12.555	0.00079216
12.56	0.00066783
12.565	0.00054112
12.57	0.00041206
12.575	0.00027938
12.58	0.00014479
12.585	8.2549e-006
12.59	-0.00013193
12.595	-0.00027406
12.6	-0.00041807
12.605	-0.00056451
12.61	-0.00071328
12.615	-0.00086377
12.62	-0.0010163
12.625	-0.0011714
12.63	-0.0013276
12.635	-0.0014858
12.64	-0.0016457
12.645	-0.0018065
12.65	-0.0019687
12.655	-0.0021317
12.66	-0.0022951
12.665	-0.002459
12.67	-0.0026264
12.675	-0.0027914
12.68	-0.0029552
12.685	-0.0031181
12.69	-0.0032796
12.695	-0.0034401
12.7	-0.0035985
12.705	-0.0037549
12.71	-0.0039091
12.715	-0.0040605
12.72	-0.0042092
12.725	-0.0043544
12.73	-0.004496
12.735	-0.004634
12.74	-0.0047676
12.745	-0.0048972
12.75	-0.0050222
12.755	-0.0051424
12.76	-0.005258
12.765	-0.0053686
12.77	-0.0054737
12.775	-0.0055735
12.78	-0.0056672
12.785	-0.0057551
12.79	-0.005837
12.795	-0.005912
12.8	-0.0059808
12.805	-0.0060429
12.81	-0.0060987
12.815	-0.006148
12.82	-0.00619
12.825	-0.006225
12.83	-0.0062531
12.835	-0.0062741
12.84	-0.0062881
12.845	-0.0062947
12.85	-0.0062939
12.855	-0.0062854
12.86	-0.0062658
12.865	-0.0062438
12.87	-0.0062156
12.875	-0.0061774
12.88	-0.0061337
12.885	-0.0060827
12.89	-0.0060244
12.895	-0.0059615
12.9	-0.0058904
12.905	-0.0058117
12.91	-0.0057293
12.915	-0.0056391
12.92	-0.0055402
12.925	-0.0054364
12.93	-0.0053285
12.935	-0.0052139
12.94	-0.0050956
12.945	-0.0049723
12.95	-0.0048434
12.955	-0.0047105
12.96	-0.0045736
12.965	-0.0044336
12.97	-0.0042904
12.975	-0.0041427
12.98	-0.003993
12.985	-0.003839
12.99	-0.0036828
12.995	-0.0035223
13.0	-0.0033582
13.005	-0.0031919
13.01	-0.0030207
13.015	-0.002847
13.02	-0.0026727
13.025	-0.0024952
13.03	-0.0023162
13.035	-0.0021332
13.04	-0.0019478
13.045	-0.0017621
13.05	-0.001574
13.055	-0.0013847
13.06	-0.0011922
13.065	-0.00099886
13.07	-0.00080586
13.075	-0.00061325
13.08	-0.00041997
13.085	-0.00022744
13.09	-3.4611e-005
13.095	0.00015665
13.1	0.00034693
13.105	0.00053673
13.11	0.00072518
13.115	0.00091157
13.12	0.001096
13.125	0.0012787
13.13	0.0014592
13.135	0.0016371
13.14	0.0018126
13.145	0.0019853
13.15	0.0021553
13.155	0.0023221
13.16	0.0024853
13.165	0.0026451
13.17	0.0028009
13.175	0.0029529
13.18	0.0031006
13.185	0.0032438
13.19	0.0033824
13.195	0.0035161
13.2	0.0036445
13.205	0.0037678
13.21	0.0038858
13.215	0.0039979
13.22	0.0041039
13.225	0.0042036
13.23	0.0042968
13.235	0.0043833
13.24	0.0044633
13.245	0.0045366
13.25	0.0046022
13.255	0.0046611
13.26	0.0047131
13.265	0.0047578
13.27	0.0047955
13.275	0.0048255
13.28	0.0048475
13.285	0.0048624
13.29	0.0048702
13.295	0.00487
13.3	0.0048619
13.305	0.0048462
13.31	0.0048226
13.315	0.0047937
13.32	0.0047606
13.325	0.0047228
13.33	0.0046786
13.335	0.0046309
13.34	0.0045786
13.345	0.0045185
13.35	0.0044562
13.355	0.0043938
13.36	0.0043273
13.365	0.0042559
13.37	0.0041843
13.375	0.0041138
13.38	0.0040413
13.385	0.0039669
13.39	0.0038936
13.395	0.0038228
13.4	0.0037501
13.405	0.003675
13.41	0.0036004
13.415	0.0035247
13.42	0.0034467
13.425	0.0033667
13.43	0.0032845
13.435	0.0031999
13.44	0.003114
13.445	0.0030266
13.45	0.0029381
13.455	0.0028488
13.46	0.0027579
13.465	0.0026662
13.47	0.0025728
13.475	0.0024779
13.48	0.0023823
13.485	0.0022857
13.49	0.0021876
13.495	0.0020884
13.5	0.0019898
13.505	0.0018885
13.51	0.001784
13.515	0.0016788
13.52	0.0015735
13.525	0.0014667
13.53	0.0013571
13.535	0.0012451
13.54	0.0011309
13.545	0.0010139
13.55	0.00089519
13.555	0.00077382
13.56	0.00064981
13.565	0.00052355
13.57	0.00039451
13.575	0.00026246
13.58	0.00012763
13.585	-8.9009e-006
13.59	-0.00014734
13.595	-0.00028777
13.6	-0.00043063
13.605	-0.00057584
13.61	-0.00072339
13.615	-0.00087299
13.62	-0.001025
13.625	-0.001179
13.63	-0.0013342
13.635	-0.0014912
13.64	-0.0016492
13.645	-0.0018082
13.65	-0.0019683
13.655	-0.0021293
13.66	-0.0022908
13.665	-0.0024523
13.67	-0.0026139
13.675	-0.0027756
13.68	-0.0029368
13.685	-0.0030973
13.69	-0.003257
13.695	-0.0034153
13.7	-0.0035722
13.705	-0.0037267
13.71	-0.0038794
13.715	-0.0040293
13.72	-0.004176
13.725	-0.0043221
13.73	-0.0044627
13.735	-0.0045992
13.74	-0.0047318
13.745	-0.00486
13.75	-0.004984
13.755	-0.0051029
13.76	-0.0052166
13.765	-0.0053257
13.77	-0.0054291
13.775	-0.0055271
13.78	-0.0056192
13.785	-0.0057055
13.79	-0.0057855
13.795	-0.0058593
13.8	-0.0059269
13.805	-0.0059873
13.81	-0.0060412
13.815	-0.0060885
13.82	-0.0061289
13.825	-0.0061622
13.83	-0.0061885
13.835	-0.0062077
13.84	-0.0062197
13.845	-0.0062245
13.85	-0.0062226
13.855	-0.0062133
13.86	-0.0061943
13.865	-0.0061721
13.87	-0.006144
13.875	-0.0061062
13.88	-0.0060612
13.885	-0.0060087
13.89	-0.0059487
13.895	-0.0058845
13.9	-0.0058127
13.905	-0.0057334
13.91	-0.005649
13.915	-0.005559
13.92	-0.0054621
13.925	-0.0053595
13.93	-0.0052509
13.935	-0.0051387
13.94	-0.0050204
13.945	-0.0048979
13.95	-0.0047712
13.955	-0.0046386
13.96	-0.0045013
13.965	-0.0043609
13.97	-0.0042187
13.975	-0.0040731
13.98	-0.0039238
13.985	-0.0037712
13.99	-0.0036157
13.995	-0.0034559
14.0	-0.0032932
14.005	-0.0031268
14.01	-0.0029574
14.015	-0.0027871
14.02	-0.002613
14.025	-0.0024374
14.03	-0.0022588
14.035	-0.0020773
14.04	-0.0018937
14.045	-0.0017081
14.05	-0.00152
14.055	-0.001331
14.06	-0.0011413
14.065	-0.00095035
14.07	-0.00075864
14.075	-0.00056734
14.08	-0.0003757
14.085	-0.00018376
14.09	7.4858e-006
14.095	0.00019782
14.1	0.00038725
14.105	0.00057604
14.11	0.00076317
14.115	0.00094825
14.12	0.001132
14.125	0.0013137
14.13	0.0014929
14.135	0.00167
14.14	0.0018444
14.145	0.0020158
14.15	0.0021844
14.155	0.00235
14.16	0.002512
14.165	0.0026704
14.17	0.0028251
14.175	0.002976
14.18	0.0031229
14.185	0.0032657
14.19	0.0034037
14.195	0.0035372
14.2	0.0036654
14.205	0.0037884
14.21	0.0039058
14.215	0.0040175
14.22	0.004123
14.225	0.0042222
14.23	0.004315
14.235	0.0044012
14.24	0.0044808
14.245	0.0045535
14.25	0.0046195
14.255	0.0046786
14.26	0.00473
14.265	0.0047736
14.27	0.0048101
14.275	0.0048389
14.28	0.0048603
14.285	0.0048745
14.29	0.0048816
14.295	0.004881
14.3	0.0048727
14.305	0.0048563
14.31	0.0048328
14.315	0.0048056
14.32	0.0047731
14.325	0.0047335
14.33	0.0046894
14.335	0.004641
14.34	0.0045851
14.345	0.0045246
14.35	0.0044649
14.355	0.0044024
14.36	0.0043336
14.365	0.0042633
14.37	0.0041941
14.375	0.0041225
14.38	0.0040473
14.385	0.003972
14.39	0.0038995
14.395	0.0038272
14.4	0.0037539
14.405	0.0036805
14.41	0.003605
14.415	0.0035278
14.42	0.0034483
14.425	0.0033688
14.43	0.0032882
14.435	0.0032046
14.44	0.0031194
14.445	0.0030335
14.45	0.0029466
14.455	0.0028563
14.46	0.002765
14.465	0.0026733
14.47	0.00258
14.475	0.0024855
14.48	0.0023901
14.485	0.0022928
14.49	0.0021946
14.495	0.0020943
14.5	0.0019926
14.505	0.001889
14.51	0.0017838
14.515	0.0016782
14.52	0.0015716
14.525	0.0014638
14.53	0.0013538
14.535	0.0012412
14.54	0.0011262
14.545	0.0010085
14.55	0.00088885
14.555	0.00076751
14.56	0.00064245
14.565	0.00051407
14.57	0.00038396
14.575	0.00025202
14.58	0.00011844
14.585	-1.7838e-005
14.59	-0.00015644
14.595	-0.00029806
14.6	-0.00044204
14.605	-0.00058762
14.61	-0.00073642
14.615	-0.00088719
14.62	-0.001039
14.625	-0.001193
14.63	-0.0013492
14.635	-0.0015067
14.64	-0.0016652
14.645	-0.0018244
14.65	-0.0019846
14.655	-0.0021461
14.66	-0.0023085
14.665	-0.0024711
14.67	-0.0026337
14.675	-0.0027962
14.68	-0.0029584
14.685	-0.0031194
14.69	-0.0032797
14.695	-0.0034387
14.7	-0.0035961
14.705	-0.0037512
14.71	-0.003904
14.715	-0.0040543
14.72	-0.0042016
14.725	-0.0043457
14.73	-0.0044865
14.735	-0.0046232
14.74	-0.0047564
14.745	-0.0048851
14.75	-0.0050093
14.755	-0.0051287
14.76	-0.0052426
14.765	-0.0053514
14.77	-0.0054546
14.775	-0.0055525
14.78	-0.0056442
14.785	-0.0057298
14.79	-0.0058097
14.795	-0.0058838
14.8	-0.0059511
14.805	-0.0060123
14.81	-0.006067
14.815	-0.006114
14.82	-0.0061547
14.825	-0.0061883
14.83	-0.0062147
14.835	-0.0062344
14.84	-0.0062471
14.845	-0.0062522
14.85	-0.0062498
14.855	-0.0062398
14.86	-0.0062208
14.865	-0.0061982
14.87	-0.0061685
14.875	-0.0061299
14.88	-0.0060848
14.885	-0.0060329
14.89	-0.0059736
14.895	-0.0059082
14.9	-0.0058361
14.905	-0.0057564
14.91	-0.0056711
14.915	-0.0055789
14.92	-0.0054796
14.925	-0.0053761
14.93	-0.0052683
14.935	-0.0051546
14.94	-0.0050365
14.945	-0.0049132
14.95	-0.0047858
14.955	-0.004653
14.96	-0.0045163
14.965	-0.0043789
14.97	-0.0042359
14.975	-0.0040898
14.98	-0.0039401
14.985	-0.0037868
14.99	-0.0036306
14.995	-0.0034723

==> data/2DUy.dat <==
time	Ux
10.0	-0.00062839
10.005	-0.00057541
10.01	-0.00052434
10.015	-0.00047447
10.02	-0.00042634
10.025	-0.00037993
10.03	-0.00033508
10.035	-0.00029129
10.04	-0.0002505
10.045	-0.00021121
10.05	-0.00017473
10.055	-0.00014088
10.06	-0.00010883
10.065	-7.9484e-005
10.07	-5.319e-005
10.075	-2.8797e-005
10.08	-7.5776e-006
10.085	1.1086e-005
10.09	2.7146e-005
10.095	4.051e-005
10.1	5.1183e-005
10.105	5.9335e-005
10.11	6.4636e-005
10.115	6.7706e-005
10.12	6.8492e-005
10.125	6.6865e-005
10.13	6.2745e-005
10.135	5.67e-005
10.14	4.8801e-005
10.145	3.8683e-005
10.15	2.669e-005
10.155	1.3204e-005
10.16	-1.7785e-006
10.165	-1.8252e-005
10.17	-3.5974e-005
10.175	-5.4781e-005
10.18	-7.4587e-005
10.185	-9.5139e-005
10.19	-0.00011632
10.195	-0.00013795
10.2	-0.00015988
10.205	-0.00018187
10.21	-0.00020387
10.215	-0.00022564
10.22	-0.00024691
10.225	-0.00026757
10.23	-0.00028751
10.235	-0.00030648
10.24	-0.00032429
10.245	-0.00034072
10.25	-0.00035566
10.255	-0.00036905
10.26	-0.00038064
10.265	-0.00039059
10.27	-0.00039865
10.275	-0.00040486
10.28	-0.00040924
10.285	-0.00041188
10.29	-0.00041256
10.295	-0.00041126
10.3	-0.00040821
10.305	-0.00040358
10.31	-0.00039654
10.315	-0.00038722
10.32	-0.00037768
10.325	-0.00036866
10.33	-0.00035734
10.335	-0.00034377
10.34	-0.00033103
10.345	-0.00031897
10.35	-0.00030331
10.355	-0.00028652
10.36	-0.00027296
10.365	-0.00025982
10.37	-0.00024373
10.375	-0.00022811
10.38	-0.00021532
10.385	-0.00020263
10.39	-0.00018864
10.395	-0.00017562
10.4	-0.00016426
10.405	-0.00015268
10.41	-0.00014046
10.415	-0.00012863
10.42	-0.00011773
10.425	-0.00010692
10.43	-9.5645e-005
10.435	-8.4473e-005
10.44	-7.4075e-005
10.445	-6.4039e-005
10.45	-5.4052e-005
10.455	-4.4511e-005
10.46	-3.5891e-005
10.465	-2.7701e-005
10.47	-1.9765e-005
10.475	-1.2242e-005
10.48	-5.5384e-006
10.485	7.2174e-007
10.49	6.8733e-006
10.495	1.2288e-005
10.5	1.6598e-005
10.505	2.0733e-005
10.51	2.4703e-005
10.515	2.7922e-005
10.52	2.9571e-005
10.525	3.0517e-005
10.53	3.1278e-005
10.535	3.1613e-005
10.54	3.053e-005
10.545	2.8866e-005
10.55	2.5497e-005
10.555	2.1626e-005
10.56	1.5754e-005
10.565	9.7927e-006
10.57	1.7702e-006
10.575	-6.6984e-006
10.58	-1.7408e-005
10.585	-2.851e-005
10.59	-4.2824e-005
10.595	-5.6895e-005
10.6	-7.4131e-005
10.605	-9.1941e-005
10.61	-0.00011259
10.615	-0.00013384
10.62	-0.00015898
10.625	-0.00018343
10.63	-0.00021102
10.635	-0.0002425
10.64	-0.00027274
10.645	-0.00030847
10.65	-0.00034335
10.655	-0.00038115
10.66	-0.00042206
10.665	-0.00046451
10.67	-0.00050924
10.675	-0.00055577
10.68	-0.00060393
10.685	-0.00065401
10.69	-0.00070594
10.695	-0.00075902
10.7	-0.00081364
10.705	-0.00086951
10.71	-0.00092624
10.715	-0.00098394
10.72	-0.0010421
10.725	-0.0011007
10.73	-0.0011594
10.735	-0.0012181
10.74	-0.0012764
10.745	-0.0013342
10.75	-0.001391
10.755	-0.0014468
10.76	-0.0015016
10.765	-0.0015549
10.77	-0.0016061
10.775	-0.0016556
10.78	-0.0017025
10.785	-0.001747
10.79	-0.001789
10.795	-0.0018281
10.8	-0.0018638
10.805	-0.0018961
10.81	-0.0019253
10.815	-0.0019504
10.82	-0.0019713
10.825	-0.0019885
10.83	-0.0020016
10.835	-0.0020104
10.84	-0.002015
10.845	-0.0020153
10.85	-0.0020112
10.855	-0.002003
10.86	-0.0019878
10.865	-0.0019728
10.87	-0.001954
10.875	-0.0019272
10.88	-0.0019001
10.885	-0.0018681
10.89	-0.0018321
10.895	-0.0017954
10.9	-0.0017536
10.905	-0.0017088
10.91	-0.0016623
10.915	-0.0016121
10.92	-0.0015585
10.925	-0.0015032
10.93	-0.001447
10.935	-0.0013891
10.94	-0.0013291
10.945	-0.00127
10.95	-0.0012106
10.955	-0.0011509
10.96	-0.0010911
10.965	-0.001032
10.97	-0.00097229
10.975	-0.00091415
10.98	-0.00085577
10.985	-0.00079861
10.99	-0.00074224
10.995	-0.00068737
11.0	-0.00063321
11.005	-0.00057987
11.01	-0.0005281
11.015	-0.00047803
11.02	-0.00042927
11.025	-0.00038263
11.03	-0.00033696
11.035	-0.00029348
11.04	-0.0002524
11.045	-0.00021275
11.05	-0.00017613
11.055	-0.00014145
11.06	-0.00010963
11.065	-8.0463e-005
11.07	-5.3468e-005
11.075	-2.9832e-005
11.08	-8.2821e-006
11.085	1.0367e-005
11.09	2.6127e-005
11.095	4.0062e-005
11.1	5.052e-005
11.105	5.8617e-005
11.11	6.436e-005
11.115	6.7612e-005
11.12	6.8529e-005
11.125	6.7039e-005
11.13	6.3351e-005
11.135	5.7691e-005
11.14	5.0108e-005
11.145	4.0509e-005
11.15	2.9113e-005
11.155	1.6113e-005
11.16	1.6704e-006
11.165	-1.4178e-005
11.17	-3.1258e-005
11.175	-4.9378e-005
11.18	-6.8498e-005
11.185	-8.8404e-005
11.19	-0.00010898
11.195	-0.00012999
11.2	-0.00015125
11.205	-0.00017261
11.21	-0.00019385
11.215	-0.00021485
11.22	-0.00023545
11.225	-0.00025543
11.23	-0.00027476
11.235	-0.00029321
11.24	-0.0003105
11.245	-0.0003266
11.25	-0.00034135
11.255	-0.00035443
11.26	-0.00036569
11.265	-0.0003753
11.27	-0.00038321
11.275	-0.0003893
11.28	-0.00039341
11.285	-0.00039552
11.29	-0.00039593
11.295	-0.00039474
11.3	-0.00039181
11.305	-0.0003872
11.31	-0.00038052
11.315	-0.00037185
11.32	-0.00036187
11.325	-0.00035187
11.33	-0.00034157
11.335	-0.00032881
11.34	-0.00031574
11.345	-0.00030389
11.35	-0.00028977
11.355	-0.00027383
11.36	-0.00025988
11.365	-0.0002477
11.37	-0.00023384
11.375	-0.00021911
11.38	-0.0002061
11.385	-0.00019411
11.39	-0.00018109
11.395	-0.00016792
11.4	-0.0001566
11.405	-0.00014556
11.41	-0.00013323
11.415	-0.00012095
11.42	-0.00011024
11.425	-0.00010027
11.43	-8.9938e-005
11.435	-7.8956e-005
11.44	-6.9119e-005
11.445	-6.0027e-005
11.45	-5.0608e-005
11.455	-4.1666e-005
11.46	-3.3377e-005
11.465	-2.5507e-005
11.47	-1.7594e-005
11.475	-1.0422e-005
11.48	-3.8892e-006
11.485	2.1828e-006
11.49	8.034e-006
11.495	1.3052e-005
11.5	1.7521e-005
11.505	2.1708e-005
11.51	2.4776e-005
11.515	2.7527e-005
11.52	2.9412e-005
11.525	3.0433e-005
11.53	3.1075e-005
11.535	3.0781e-005
11.54	3.0007e-005
11.545	2.8226e-005
11.55	2.4957e-005
11.555	2.066e-005
11.56	1.5082e-005
11.565	8.0949e-006
11.57	1.0313e-006
11.575	-7.8191e-006
11.58	-1.8905e-005
11.585	-3.0534e-005
11.59	-4.3612e-005
11.595	-5.8812e-005
11.6	-7.5199e-005
11.605	-9.3352e-005
11.61	-0.00011388
11.615	-0.00013591
11.62	-0.00015959
11.625	-0.00018539
11.63	-0.00021323
11.635	-0.00024264
11.64	-0.00027408
11.645	-0.00030774
11.65	-0.00034358
11.655	-0.00038133
11.66	-0.00042083
11.665	-0.00046242
11.67	-0.00050608
11.675	-0.00055163
11.68	-0.00059896
11.685	-0.00064809
11.69	-0.00069863
11.695	-0.00075064
11.7	-0.00080391
11.705	-0.00085839
11.71	-0.00091397
11.715	-0.00097032
11.72	-0.0010271
11.725	-0.0010844
11.73	-0.0011418
11.735	-0.001199
11.74	-0.001256
11.745	-0.0013127
11.75	-0.0013681
11.755	-0.0014225
11.76	-0.0014749
11.765	-0.0015267
11.77	-0.0015761
11.775	-0.0016235
11.78	-0.0016687
11.785	-0.0017106
11.79	-0.0017505
11.795	-0.0017874
11.8	-0.001821
11.805	-0.0018516
11.81	-0.0018785
11.815	-0.0019018
11.82	-0.0019212
11.825	-0.0019368
11.83	-0.0019479
11.835	-0.0019549
11.84	-0.0019577
11.845	-0.0019563
11.85	-0.0019509
11.855	-0.0019406
11.86	-0.0019255
11.865	-0.0019094
11.87	-0.001888
11.875	-0.001863
11.88	-0.0018341
11.885	-0.0017995
11.89	-0.0017628
11.895	-0.0017247
11.9	-0.001683
11.905	-0.0016372
11.91	-0.0015893
11.915	-0.0015407
11.92	-0.001489
11.925	-0.0014355
11.93	-0.0013812
11.935	-0.0013257
11.94	-0.0012688
11.945	-0.0012115
11.95	-0.0011539
11.955	-0.001096
11.96	-0.0010387
11.965	-0.00098116
11.97	-0.00092441
11.975	-0.00086761
11.98	-0.00081136
11.985	-0.00075546
11.99	-0.00070065
11.995	-0.00064751
12.0	-0.0005946
12.005	-0.00054318
12.01	-0.00049278
12.015	-0.0004434
12.02	-0.0003972
12.025	-0.00035143
12.03	-0.00030819
12.035	-0.00026716
12.04	-0.00022738
12.045	-0.00019012
12.05	-0.00015508
12.055	-0.00012256
12.06	-9.2633e-005
12.065	-6.5281e-005
12.07	-3.9965e-005
12.075	-1.7634e-005
12.08	2.2174e-006
12.085	1.9335e-005
12.09	3.3781e-005
12.095	4.5654e-005
12.1	5.5115e-005
12.105	6.1979e-005
12.11	6.6344e-005
12.115	6.8429e-005
12.12	6.8163e-005
12.125	6.561e-005
12.13	6.0952e-005
12.135	5.4181e-005
12.14	4.5448e-005
12.145	3.505e-005
12.15	2.2896e-005
12.155	9.0564e-006
12.16	-6.2099e-006
12.165	-2.2808e-005
12.17	-4.0608e-005
12.175	-5.9499e-005
12.18	-7.9278e-005
12.185	-9.977e-005
12.19	-0.00012082
12.195	-0.00014231
12.2	-0.000164
12.205	-0.00018572
12.21	-0.00020744
12.215	-0.00022888
12.22	-0.00024969
12.225	-0.0002699
12.23	-0.00028932
12.235	-0.00030774
12.24	-0.00032497
12.245	-0.0003408
12.25	-0.00035511
12.255	-0.00036792
12.26	-0.00037912
12.265	-0.00038848
12.27	-0.00039594
12.275	-0.0004016
12.28	-0.00040553
12.285	-0.00040754
12.29	-0.00040765
12.295	-0.00040583
12.3	-0.00040221
12.305	-0.00039695
12.31	-0.00038931
12.315	-0.00037932
12.32	-0.00036935
12.325	-0.00036001
12.33	-0.00034827
12.335	-0.00033419
12.34	-0.00032161
12.345	-0.0003096
12.35	-0.00029392
12.355	-0.00027723
12.36	-0.00026411
12.365	-0.00025177
12.37	-0.00023616
12.375	-0.00022053
12.38	-0.00020799
12.385	-0.00019597
12.39	-0.00018222
12.395	-0.000169
12.4	-0.00015782
12.405	-0.00014698
12.41	-0.00013518
12.415	-0.00012382
12.42	-0.0001133
12.425	-0.00010267
12.43	-9.1708e-005
12.435	-8.0915e-005
12.44	-7.1306e-005
12.445	-6.1923e-005
12.45	-5.2276e-005
12.455	-4.3199e-005
12.46	-3.5124e-005
12.465	-2.7289e-005
12.47	-1.9304e-005
12.475	-1.2017e-005
12.48	-5.3035e-006
12.485	4.5043e-007
12.49	6.1742e-006
12.495	1.1858e-005
12.5	1.6992e-005
12.505	2.095e-005
12.51	2.4059e-005
12.515	2.71e-005
12.52	2.9375e-005
12.525	3.055e-005
12.53	3.1465e-005
12.535	3.1036e-005
12.54	2.9973e-005
12.545	2.8088e-005
12.55	2.5428e-005
12.555	2.1624e-005
12.56	1.6747e-005
12.565	1.0666e-005
12.57	3.0684e-006
12.575	-6.4779e-006
12.58	-1.6639e-005
12.585	-2.8048e-005
12.59	-4.1763e-005
12.595	-5.654e-005
12.6	-7.296e-005
12.605	-9.1409e-005
12.61	-0.00011178
12.615	-0.0001337
12.62	-0.00015778
12.625	-0.00018416
12.63	-0.00021201
12.635	-0.00024225
12.64	-0.00027466
12.645	-0.00030886
12.65	-0.00034559
12.655	-0.00038432
12.66	-0.00042506
12.665	-0.000468
12.67	-0.00051513
12.675	-0.0005619
12.68	-0.00061078
12.685	-0.00066144
12.69	-0.00071355
12.695	-0.00076756
12.7	-0.00082253
12.705	-0.0008788
12.71	-0.00093611
12.715	-0.00099409
12.72	-0.0010528
12.725	-0.0011118
12.73	-0.001171
12.735	-0.0012303
12.74	-0.0012889
12.745	-0.0013475
12.75	-0.0014052
12.755	-0.0014617
12.76	-0.0015174
12.765	-0.0015715
12.77	-0.0016238
12.775	-0.0016743
12.78	-0.0017223
12.785	-0.0017681
12.79	-0.001811
12.795	-0.0018503
12.8	-0.0018869
12.805	-0.0019197
12.81	-0.0019493
12.815	-0.0019753
12.82	-0.001997
12.825	-0.0020148
12.83	-0.0020284
12.835	-0.0020377
12.84	-0.0020429
12.845	-0.0020434
12.85	-0.0020395
12.855	-0.0020308
12.86	-0.0020145
12.865	-0.0019998
12.87	-0.0019807
12.875	-0.0019536
12.88	-0.0019263
12.885	-0.0018938
12.89	-0.0018577
12.895	-0.0018211
12.9	-0.0017787
12.905	-0.0017329
12.91	-0.0016869
12.915	-0.001636
12.92	-0.0015811
12.925	-0.0015259
12.93	-0.0014697
12.935	-0.0014107
12.94	-0.0013526
12.945	-0.0012925
12.95	-0.0012313
12.955	-0.0011707
12.96	-0.0011101
12.965	-0.00105
12.97	-0.00099027
12.975	-0.00093026
12.98	-0.0008724
12.985	-0.00081406
12.99	-0.00075789
12.995	-0.00070156
13.0	-0.00064623
13.005	-0.00059291
13.01	-0.00053945
13.015	-0.0004884
13.02	-0.00043979
13.025	-0.00039162
13.03	-0.00034618
13.035	-0.00030149
13.04	-0.00025941
13.045	-0.00022052
13.05	-0.00018277
13.055	-0.00014775
13.06	-0.00011454
13.065	-8.4537e-005
13.07	-5.7561e-005
13.075	-3.3054e-005
13.08	-1.0734e-005
13.085	8.3221e-006
13.09	2.4976e-005
13.095	3.8396e-005
13.1	4.946e-005
13.105	5.8052e-005
13.11	6.3953e-005
13.115	6.7312e-005
13.12	6.8401e-005
13.125	6.7206e-005
13.13	6.375e-005
13.135	5.8106e-005
13.14	5.0545e-005
13.145	4.1071e-005
13.15	2.9806e-005
13.155	1.6755e-005
13.16	2.2219e-006
13.165	-1.362e-005
13.17	-3.0774e-005
13.175	-4.9022e-005
13.18	-6.8268e-005
13.185	-8.8283e-005
13.19	-0.00010891
13.195	-0.00013005
13.2	-0.00015148
13.205	-0.00017295
13.21	-0.00019443
13.215	-0.00021579
13.22	-0.00023662
13.225	-0.0002568
13.23	-0.0002762
13.235	-0.00029469
13.24	-0.00031206
13.245	-0.00032824
13.25	-0.0003431
13.255	-0.00035627
13.26	-0.00036789
13.265	-0.00037796
13.27	-0.00038625
13.275	-0.00039286
13.28	-0.00039759
13.285	-0.00040023
13.29	-0.00040091
13.295	-0.00039983
13.3	-0.00039682
13.305	-0.00039193
13.31	-0.00038509
13.315	-0.00037622
13.32	-0.00036601
13.325	-0.00035558
13.33	-0.00034505
13.335	-0.00033258
13.34	-0.00031947
13.345	-0.00030707
13.35	-0.00029291
13.355	-0.00027736
13.36	-0.0002629
13.365	-0.00024951
13.37	-0.0002351
13.375	-0.00022028
13.38	-0.00020679
13.385	-0.00019417
13.39	-0.00018121
13.395	-0.00016844
13.4	-0.00015726
13.405	-0.00014642
13.41	-0.00013478
13.415	-0.00012293
13.42	-0.00011151
13.425	-0.00010043
13.43	-8.9928e-005
13.435	-7.9822e-005
13.44	-6.9695e-005
13.445	-6.0065e-005
13.45	-5.0654e-005
13.455	-4.155e-005
13.46	-3.3186e-005
13.465	-2.5152e-005
13.47	-1.7922e-005
13.475	-1.102e-005
13.48	-4.1456e-006
13.485	2.2731e-006
13.49	7.8929e-006
13.495	1.318e-005
13.5	1.8296e-005
13.505	2.1837e-005
13.51	2.4473e-005
13.515	2.7461e-005
13.52	2.9982e-005
13.525	3.1254e-005
13.53	3.1472e-005
13.535	3.1182e-005
13.54	3.0255e-005
13.545	2.8206e-005
13.55	2.5486e-005
13.555	2.1328e-005
13.56	1.5857e-005
13.565	9.3396e-006
13.57	1.4548e-006
13.575	-7.8931e-006
13.58	-1.8595e-005
13.585	-3.0337e-005
13.59	-4.3556e-005
13.595	-5.8269e-005
13.6	-7.4862e-005
13.605	-9.3251e-005
13.61	-0.00011347
13.615	-0.0001355
13.62	-0.00015966
13.625	-0.00018569
13.63	-0.00021341
13.635	-0.00024341
13.64	-0.00027527
13.645	-0.00030918
13.65	-0.00034532
13.655	-0.00038354
13.66	-0.0004237
13.665	-0.00046574
13.67	-0.00050982
13.675	-0.00055594
13.68	-0.00060374
13.685	-0.0006534
13.69	-0.0007048
13.695	-0.0007576
13.7	-0.00081196
13.705	-0.00086713
13.71	-0.00092377
13.715	-0.00098092
13.72	-0.0010386
13.725	-0.001099
13.73	-0.001157
13.735	-0.0012151
13.74	-0.0012729
13.745	-0.0013302
13.75	-0.0013871
13.755	-0.0014426
13.76	-0.0014968
13.765	-0.0015499
13.77	-0.0016007
13.775	-0.0016498
13.78	-0.0016962
13.785	-0.0017405
13.79	-0.0017816
13.795	-0.00182
13.8	-0.0018554
13.805	-0.0018868
13.81	-0.0019149
13.815	-0.0019393
13.82	-0.0019598
13.825	-0.0019761
13.83	-0.0019884
13.835	-0.0019965
13.84	-0.0020003
13.845	-0.0019998
13.85	-0.0019955
13.855	-0.0019867
13.86	-0.0019714
13.865	-0.0019567
13.87	-0.0019381
13.875	-0.0019121
13.88	-0.0018836
13.885	-0.0018505
13.89	-0.0018137
13.895	-0.0017767
13.9	-0.0017346
13.905	-0.0016889
13.91	-0.001642
13.915	-0.0015928
13.92	-0.0015402
13.925	-0.0014862
13.93	-0.00143
13.935	-0.001374
13.94	-0.0013157
13.945	-0.0012575
13.95	-0.0011986
13.955	-0.0011384
13.96	-0.0010784
13.965	-0.0010194
13.97	-0.00096166
13.975	-0.00090404
13.98	-0.00084659
13.985	-0.00078997
13.99	-0.00073457
13.995	-0.00067926
14.0	-0.0006255
14.005	-0.00057248
14.01	-0.00052088
14.015	-0.00047188
14.02	-0.000423
14.025	-0.00037673
14.03	-0.00033165
14.035	-0.00028859
14.04	-0.00024777
14.045	-0.00020897
14.05	-0.00017211
14.055	-0.00013823
14.06	-0.00010674
14.065	-7.7447e-005
14.07	-5.0923e-005
14.075	-2.7482e-005
14.08	-6.3447e-006
14.085	1.2237e-005
14.09	2.7927e-005
14.095	4.1006e-005
14.1	5.1572e-005
14.105	5.9599e-005
14.11	6.4842e-005
14.115	6.7739e-005
14.12	6.8565e-005
14.125	6.6842e-005
14.13	6.2823e-005
14.135	5.6947e-005
14.14	4.9051e-005
14.145	3.9135e-005
14.15	2.7598e-005
14.155	1.4464e-005
14.16	-2.4757e-007
14.165	-1.6295e-005
14.17	-3.3537e-005
14.175	-5.1924e-005
14.18	-7.1294e-005
14.185	-9.146e-005
14.19	-0.00011226
14.195	-0.00013351
14.2	-0.00015508
14.205	-0.00017674
14.21	-0.00019834
14.215	-0.00021966
14.22	-0.00024057
14.225	-0.0002608
14.23	-0.00028016
14.235	-0.00029864
14.24	-0.00031608
14.245	-0.00033225
14.25	-0.00034697
14.255	-0.00036033
14.26	-0.00037216
14.265	-0.00038212
14.27	-0.00039014
14.275	-0.00039635
14.28	-0.00040072
14.285	-0.00040318
14.29	-0.00040377
14.295	-0.00040264
14.3	-0.00039967
14.305	-0.0003947
14.31	-0.00038749
14.315	-0.00037843
14.32	-0.00036891
14.325	-0.00035899
14.33	-0.00034734
14.335	-0.0003345
14.34	-0.00032214
14.345	-0.00030869
14.35	-0.00029332
14.355	-0.00027862
14.36	-0.00026538
14.365	-0.00025113
14.37	-0.00023595
14.375	-0.00022195
14.38	-0.00020888
14.385	-0.00019533
14.39	-0.00018163
14.395	-0.00016903
14.4	-0.00015759
14.405	-0.00014602
14.41	-0.00013462
14.415	-0.00012323
14.42	-0.00011201
14.425	-0.00010057
14.43	-8.9727e-005
14.435	-8.0186e-005
14.44	-7.059e-005
14.445	-6.0673e-005
14.45	-5.1119e-005
14.455	-4.2747e-005
14.46	-3.4061e-005
14.465	-2.5728e-005
14.47	-1.8246e-005
14.475	-1.1183e-005
14.48	-4.5012e-006
14.485	1.6491e-006
14.49	7.5943e-006
14.495	1.2687e-005
14.5	1.7384e-005
14.505	2.1326e-005
14.51	2.4641e-005
14.515	2.7576e-005
14.52	2.9648e-005
14.525	3.1045e-005
14.53	3.1451e-005
14.535	3.1238e-005
14.54	3.0076e-005
14.545	2.7809e-005
14.55	2.4763e-005
14.555	2.0881e-005
14.56	1.5063e-005
14.565	8.0597e-006
14.57	4.401e-007
14.575	-8.3949e-006
14.58	-1.848e-005
14.585	-3.0406e-005
14.59	-4.3911e-005
14.595	-5.9472e-005
14.6	-7.6443e-005
14.605	-9.4695e-005
14.61	-0.00011552
14.615	-0.00013782
14.62	-0.00016161
14.625	-0.00018794
14.63	-0.00021642
14.635	-0.00024668
14.64	-0.00027881
14.645	-0.00031286
14.65	-0.00034919
14.655	-0.00038789
14.66	-0.00042865
14.665	-0.0004713
14.67	-0.00051583
14.675	-0.00056243
14.68	-0.00061092
14.685	-0.00066086
14.69	-0.00071278
14.695	-0.00076619
14.7	-0.000821
14.705	-0.00087668
14.71	-0.00093344
14.715	-0.00099107
14.72	-0.0010493
14.725	-0.001108
14.73	-0.0011669
14.735	-0.0012255
14.74	-0.0012842
14.745	-0.0013422
14.75	-0.0013994
14.755	-0.0014555
14.76	-0.0015099
14.765	-0.0015629
14.77	-0.001614
14.775	-0.0016633
14.78	-0.0017097
14.785	-0.0017536
14.79	-0.0017951
14.795	-0.0018339
14.8	-0.0018691
14.805	-0.0019015
14.81	-0.0019302
14.815	-0.0019542
14.82	-0.0019752
14.825	-0.001992
14.83	-0.0020043
14.835	-0.0020131
14.84	-0.0020175
14.845	-0.0020171
14.85	-0.0020123
14.855	-0.0020028
14.86	-0.0019877
14.865	-0.0019723
14.87	-0.0019516
14.875	-0.0019263
14.88	-0.0018978
14.885	-0.0018651
14.89	-0.0018284
14.895	-0.0017899
14.9	-0.0017477
14.905	-0.0017014
14.91	-0.0016536
14.915	-0.0016025
14.92	-0.0015484
14.925	-0.001494
14.93	-0.0014384
14.935	-0.001381
14.94	-0.0013231
14.945	-0.0012639
14.95	-0.0012046
14.955	-0.0011441
14.96	-0.0010843
14.965	-0.0010268
14.97	-0.00096731
14.975	-0.0009096
14.98	-0.00085192
14.985	-0.00079475
14.99	-0.00073897
14.995	-0.00068463

==> data/BB2.dat <==
Time	Displacement:0
0.005	0.023421
0.01	0.03194
0.015	0.039907
0.02	0.047488
0.025	0.051782
0.03	0.053365
0.035	0.054933
0.04	0.057985
0.045	0.062632
0.05	0.069447
0.055	0.079228
0.06	0.091432
0.065	0.10491
0.07	0.11852
0.075	0.13139
0.08	0.14292
0.085	0.15285
0.09	0.16125
0.095	0.16839
0.1	0.17467
0.105	0.18073
0.11	0.18717
0.115	0.19444
0.12	0.20274
0.125	0.21195
0.13	0.2218
0.135	0.23179
0.14	0.24161
0.145	0.25092
0.15	0.25949
0.155	0.2672
0.16	0.27413
0.165	0.28046
0.17	0.28643
0.175	0.2923
0.18	0.29832
0.185	0.30461
0.19	0.3112
0.195	0.318
0.2	0.3249
0.205	0.33172
0.21	0.33831
0.215	0.34455
0.22	0.35039
0.225	0.35582
0.23	0.36089
0.235	0.36572
0.24	0.37045
0.245	0.37515
0.25	0.37989
0.255	0.38472
0.26	0.38961
0.265	0.39453
0.27	0.39939
0.275	0.40412
0.28	0.40865
0.285	0.41295
0.29	0.417
0.295	0.42083
0.3	0.42446
0.305	0.42795
0.31	0.43135
0.315	0.43469
0.32	0.43799
0.325	0.44124
0.33	0.44443
0.335	0.44753
0.34	0.45051
0.345	0.45332
0.35	0.45595
0.355	0.45838
0.36	0.46064
0.365	0.46272
0.37	0.46466
0.375	0.46647
0.38	0.46819
0.385	0.46983
0.39	0.47139
0.395	0.47288
0.4	0.47429
0.405	0.4756
0.41	0.4768
0.415	0.47788
0.42	0.47884
0.425	0.47968
0.43	0.48041
0.435	0.48104
0.44	0.48159
0.445	0.48207
0.45	0.48251
0.455	0.4829
0.46	0.48324
0.465	0.48353
0.47	0.48377
0.475	0.48395
0.48	0.48407
0.485	0.48412
0.49	0.48409
0.495	0.484
0.5	0.48386
0.505	0.48366
0.51	0.48342
0.515	0.48314
0.52	0.48282
0.525	0.48248
0.53	0.48211
0.535	0.48171
0.54	0.48128
0.545	0.4808
0.55	0.48027
0.555	0.47973
0.56	0.47914
0.565	0.47849
0.57	0.47779
0.575	0.47706
0.58	0.4763
0.585	0.47551
0.59	0.47469
0.595	0.47385
0.6	0.47299
0.605	0.47212
0.61	0.47123
0.615	0.47033
0.62	0.46942
0.625	0.46849
0.63	0.46755
0.635	0.46662
0.64	0.46569
0.645	0.46475
0.65	0.4638
0.655	0.46287
0.66	0.46194
0.665	0.46103
0.67	0.46013
0.675	0.45925
0.68	0.45837
0.685	0.45751
0.69	0.45667
0.695	0.45584
0.7	0.45503
0.705	0.45423
0.71	0.45345
0.715	0.45268
0.72	0.45193
0.725	0.45118
0.73	0.45047
0.735	0.44976
0.74	0.44907
0.745	0.44838
0.75	0.4477
0.755	0.44704
0.76	0.44638
0.765	0.44574
0.77	0.4451
0.775	0.44448
0.78	0.44387
0.785	0.44327
0.79	0.44268
0.795	0.44212
0.8	0.44158
0.805	0.44104
0.81	0.4405
0.815	0.43999
0.82	0.4395
0.825	0.43902
0.83	0.43855
0.835	0.43811
0.84	0.43769
0.845	0.43729
0.85	0.43691
0.855	0.43654
0.86	0.43621
0.865	0.4359
0.87	0.4356
0.875	0.43532
0.88	0.43505
0.885	0.4348
0.89	0.43457
0.895	0.43436
0.9	0.43416
0.905	0.43398
0.91	0.43381
0.915	0.43366
0.92	0.43352
0.925	0.43337
0.93	0.43325
0.935	0.43314
0.94	0.43305
0.945	0.43295
0.95	0.43287
0.955	0.43281
0.96	0.43276
0.965	0.43271
0.97	0.43267
0.975	0.43263
0.98	0.43259
0.985	0.43256
0.99	0.43254
0.995	0.43252
1	0.43251
1.005	0.43249
1.01	0.43248
1.015	0.43247
1.02	0.43244
1.025	0.43245
1.03	0.43246
1.035	0.43248
1.04	0.4325
1.045	0.43254
1.05	0.43258
1.055	0.43263
1.06	0.43267
1.065	0.43271
1.07	0.43274
1.075	0.43278
1.08	0.43282
1.085	0.43286
1.09	0.43292
1.095	0.43298
1.1	0.43306
1.105	0.43314
1.11	0.43322
1.115	0.4333
1.12	0.43338
1.125	0.43346
1.13	0.43353
1.135	0.4336
1.14	0.43366
1.145	0.43373
1.15	0.4338
1.155	0.43389
1.16	0.43399
1.165	0.4341
1.17	0.43423
1.175	0.43435
1.18	0.43448
1.185	0.4346
1.19	0.43472
1.195	0.43483
1.2	0.43494
1.205	0.43502
1.21	0.4351
1.215	0.43519
1.22	0.43529
1.225	0.43539
1.23	0.43551
1.235	0.43563
1.24	0.43574
1.245	0.43585
1.25	0.43594
1.255	0.43602
1.26	0.43607
1.265	0.4361
1.27	0.43613
1.275	0.43616
1.28	0.43619
1.285	0.43624
1.29	0.4363
1.295	0.43637
1.3	0.43644
1.305	0.43651
1.31	0.43658
1.315	0.43664
1.32	0.43668
1.325	0.43671
1.33	0.43673
1.335	0.43675
1.34	0.43676
1.345	0.43677
1.35	0.4368
1.355	0.43684
1.36	0.43691
1.365	0.43698
1.37	0.43705
1.375	0.43712
1.38	0.43717
1.385	0.43721
1.39	0.43723
1.395	0.43726
1.4	0.43728
1.405	0.43732
1.41	0.43736
1.415	0.4374
1.42	0.43746
1.425	0.43753
1.43	0.43759
1.435	0.43764
1.44	0.43768
1.445	0.43771
1.45	0.43774
1.455	0.43773
1.46	0.4377
1.465	0.43768
1.47	0.43764
1.475	0.4376
1.48	0.43757
1.485	0.43753
1.49	0.43748
1.495	0.43744
1.5	0.4374
1.505	0.43735
1.51	0.4373
1.515	0.43725
1.52	0.4372
1.525	0.43716
1.53	0.43711
1.535	0.43706
1.54	0.43702
1.545	0.43699
1.55	0.437
1.555	0.43703
1.56	0.43706
1.565	0.43711
1.57	0.43722
1.575	0.43726
1.58	0.43729
1.585	0.43731
1.59	0.43733
1.595	0.43736
1.6	0.43738
1.605	0.43737
1.61	0.43735
1.615	0.43734
1.62	0.4373
1.625	0.43728
1.63	0.43727
1.635	0.43725
1.64	0.43724
1.645	0.43721
1.65	0.43718
1.655	0.43715
1.66	0.4371
1.665	0.43707
1.67	0.43705
1.675	0.43703
1.68	0.437
1.685	0.43697
1.69	0.43694
1.695	0.43691
1.7	0.43686
1.705	0.43683
1.71	0.4368
1.715	0.43678
1.72	0.43676
1.725	0.43675
1.73	0.43674
1.735	0.43673
1.74	0.43671
1.745	0.43669
1.75	0.43668
1.755	0.43667
1.76	0.43666
1.765	0.43665
1.77	0.43664
1.775	0.43663
1.78	0.43662
1.785	0.43661
1.79	0.43661
1.795	0.4366
1.8	0.43659
1.805	0.43658
1.81	0.43657
1.815	0.43656
1.82	0.43654
1.825	0.43651
1.83	0.43648
1.835	0.43645
1.84	0.43644
1.845	0.43642
1.85	0.43641
1.855	0.43639
1.86	0.43638
1.865	0.43636
1.87	0.43634
1.875	0.43633
1.88	0.43631
1.885	0.4363
1.89	0.43629
1.895	0.43628
1.9	0.43628
1.905	0.43628
1.91	0.43628
1.915	0.43628
1.92	0.43629
1.925	0.43629
1.93	0.43627
1.935	0.43626
1.94	0.43625
1.945	0.43625
1.95	0.43623
1.955	0.43622
1.96	0.43621
1.965	0.43621
1.97	0.4362
1.975	0.43618
1.98	0.43617
1.985	0.43616
1.99	0.43615
1.995	0.43614
2	0.43613
2.005	0.43612
2.01	0.43611
2.015	0.43609
2.02	0.43608
2.025	0.43607
2.03	0.43605
2.035	0.43604
2.04	0.43603
2.045	0.43604
2.05	0.43605
2.055	0.43605
2.06	0.43604
2.065	0.43607
2.07	0.4361
2.075	0.43613
2.08	0.43616
2.085	0.43618
2.09	0.4362
2.095	0.43622
2.1	0.43624
2.105	0.43626
2.11	0.43626
2.115	0.43625
2.12	0.43623
2.125	0.43623
2.13	0.43622
2.135	0.4362
2.14	0.43619
2.145	0.43617
2.15	0.43615
2.155	0.43616
2.16	0.43615
2.165	0.43614
2.17	0.43613
2.175	0.43615
2.18	0.43618
2.185	0.4362
2.19	0.43622
2.195	0.43624
2.2	0.4363
2.205	0.43633
2.21	0.43635
2.215	0.43636
2.22	0.43637
2.225	0.43639
2.23	0.43648
2.235	0.4365
2.24	0.43651
2.245	0.4365
2.25	0.43649
2.255	0.43648
2.26	0.43648
2.265	0.43647
2.27	0.43647
2.275	0.43648
2.28	0.4365
2.285	0.43653
2.29	0.43656
2.295	0.43659
2.3	0.43661
2.305	0.43661
2.31	0.43663
2.315	0.43665
2.32	0.43667
2.325	0.43677
2.33	0.43679
2.335	0.43681
2.34	0.43682
2.345	0.43681
2.35	0.4368
2.355	0.43679
2.36	0.43679
2.365	0.43678
2.37	0.43677
2.375	0.43676
2.38	0.43675
2.385	0.43673
2.39	0.43672
2.395	0.43671
2.4	0.4367
2.405	0.43665
2.41	0.43661
2.415	0.43657
2.42	0.43652
2.425	0.43647
2.43	0.43644
2.435	0.43641
2.44	0.43639
2.445	0.43638
2.45	0.43637
2.455	0.43636
2.46	0.43637
2.465	0.43638
2.47	0.4364
2.475	0.43641
2.48	0.43643
2.485	0.43647
2.49	0.43651
2.495	0.43656
2.5	0.43663
2.505	0.43669
2.51	0.43678
2.515	0.43685
2.52	0.43689
2.525	0.43691
2.53	0.43692
2.535	0.43693
2.54	0.43694
2.545	0.43694
2.55	0.43694
2.555	0.43693
2.56	0.43695
2.565	0.43694
2.57	0.43693
2.575	0.43692
2.58	0.4369
2.585	0.43688
2.59	0.43686
2.595	0.43684
2.6	0.43682
2.605	0.4368
2.61	0.43678
2.615	0.43674
2.62	0.43671
2.625	0.43667
2.63	0.43663
2.635	0.43658
2.64	0.43656
2.645	0.43655
2.65	0.43654
2.655	0.43654
2.66	0.43651
2.665	0.43651
2.67	0.43652
2.675	0.43654
2.68	0.4366
2.685	0.43662
2.69	0.43664
2.695	0.43664
2.7	0.43663
2.705	0.43661
2.71	0.4366
2.715	0.43661
2.72	0.43659
2.725	0.43657
2.73	0.43656
2.735	0.43655
2.74	0.43653
2.745	0.43652
2.75	0.43649
2.755	0.43646
2.76	0.43644
2.765	0.43642
2.77	0.4364
2.775	0.43639
2.78	0.43639
2.785	0.43638
2.79	0.43635
2.795	0.43634
2.8	0.43633
2.805	0.43633
2.81	0.43632
2.815	0.43631
2.82	0.43630
2.825	0.43629
2.83	0.43628
2.835	0.43627
2.84	0.43626
2.845	0.43625
2.85	0.43624
2.855	0.43623
2.86	0.43622
2.865	0.43621
2.87	0.43620
2.875	0.43619
2.88	0.43618
2.885	0.43617
2.89	0.43616
2.895	0.43615
2.9	0.43614
2.905	0.43613
2.91	0.43612
2.915	0.43611
2.92	0.43610
2.925	0.43609
2.93	0.43608
2.935	0.43607
2.94	0.43606
2.945	0.43605
2.95	0.43604
2.955	0.43603
2.96	0.43602
2.965	0.43601
2.97	0.43600
2.975	0.43599
2.98	0.43598
2.985	0.43597
2.99	0.43596
2.995	0.43595
3	0.43594

==> data/BB22V.dat <==
1.5e-05	0.0
1.6e-05	0.0003144
1.7e-05	0.0003182
1.8e-05	0.0003288
1.9e-05	0.000344
2e-05	0.0003606
2.1e-05	0.0003768
2.2e-05	0.0003902
2.3e-05	0.0004012
2.4e-05	0.0004092
2.5e-05	0.0004154
2.6e-05	0.0004196
2.7e-05	0.0004228
2.8e-05	0.000425
2.9e-05	0.0004266
3e-05	0.0004268
3.1e-05	0.0004262
3.2e-05	0.000424
3.3e-05	0.0004204
3.4e-05	0.0004154
3.5e-05	0.0004092
3.6e-05	0.0004022
3.7e-05	0.0003942
3.8e-05	0.0003856
3.9e-05	0.0003768
4e-05	0.000368
4.1e-05	0.0003586
4.2e-05	0.0003494
4.3e-05	0.00034
4.4e-05	0.0003308
4.5e-05	0.0003216
4.6e-05	0.0003126
4.7e-05	0.0003038
4.8e-05	0.0002954
4.9e-05	0.000287
5e-05	0.0002792
5.1e-05	0.0002714
5.2e-05	0.0002642
5.3e-05	0.0002578
5.4e-05	0.00025
5.5e-05	0.000242
5.6e-05	0.000238
5.7e-05	0.00023
5.8e-05	0.000226
5.9e-05	0.000218
6e-05	0.000212
6.1e-05	0.000206
6.2e-05	0.000202
6.3e-05	0.000194
6.4e-05	0.000188
6.5e-05	0.000182
6.6e-05	0.000178
6.7e-05	0.00017
6.8e-05	0.000164
6.9e-05	0.000158
7e-05	0.00015
7.1e-05	0.000146
7.2e-05	0.000138
7.3e-05	0.000132
7.4e-05	0.000124
7.5e-05	0.00012
7.6e-05	0.00011
7.7e-05	0.000106
7.8e-05	9.6e-05
7.9e-05	9.2e-05
8e-05	8.4e-05
8.1e-05	7.6e-05
8.2e-05	7e-05
8.3e-05	6.4e-05
8.4e-05	5.6e-05
8.5e-05	5e-05
8.6e-05	4.2e-05
8.7e-05	3.6e-05
8.8e-05	3e-05
8.9e-05	2.2e-05
9e-05	1.4e-05
9.1e-05	1e-05
9.2e-05	2e-06
9.3e-05	-4e-06
9.4e-05	-1e-05
9.5e-05	-1.8e-05
9.6e-05	-2.4e-05
9.7e-05	-2.8e-05
9.8e-05	-3.6e-05
9.9e-05	-4.4e-05
0.0001	-4.8e-05
0.000101	-5.4e-05
0.000102	-6e-05
0.000103	-6.6e-05
0.000104	-7.2e-05
0.000105	-7.8e-05
0.000106	-8.4e-05
0.000107	-9e-05
0.000108	-9.6e-05
0.000109	-0.0001
0.00011	-0.000106
0.000111	-0.000112
0.000112	-0.000118
0.000113	-0.000122
0.000114	-0.000128
0.000115	-0.000134
0.000116	-0.000138
0.000117	-0.000144
0.000118	-0.00015
0.000119	-0.000154
0.00012	-0.000158
0.000121	-0.000164
0.000122	-0.000168
0.000123	-0.000174
0.000124	-0.000178
0.000125	-0.000184
0.000126	-0.000186
0.000127	-0.000192
0.000128	-0.000196
0.000129	-0.000202
0.00013	-0.000204
0.000131	-0.000208
0.000132	-0.000214
0.000133	-0.000216
0.000134	-0.000222
0.000135	-0.0002246
0.000136	-0.0002286
0.000137	-0.0002324
0.000138	-0.0002358
0.000139	-0.0002394
0.00014	-0.0002428
0.000141	-0.0002462
0.000142	-0.0002494
0.000143	-0.0002526
0.000144	-0.0002558
0.000145	-0.0002588
0.000146	-0.0002618
0.000147	-0.0002646
0.000148	-0.0002672
0.000149	-0.0002702
0.00015	-0.0002726
0.000151	-0.0002752
0.000152	-0.0002776
0.000153	-0.00028
0.000154	-0.0002822
0.000155	-0.0002844
0.000156	-0.0002864
0.000157	-0.0002884
0.000158	-0.0002904
0.000159	-0.0002922
0.00016	-0.000294
0.000161	-0.0002956
0.000162	-0.0002972
0.000163	-0.0002986
0.000164	-0.0003
0.000165	-0.0003014
0.000166	-0.0003026
0.000167	-0.0003036
0.000168	-0.0003048
0.000169	-0.0003058
0.00017	-0.0003066
0.000171	-0.0003074
0.000172	-0.000308
0.000173	-0.0003088
0.000174	-0.0003092
0.000175	-0.0003098
0.000176	-0.0003102
0.000177	-0.0003104
0.000178	-0.0003108
0.000179	-0.0003108
0.00018	-0.0003108
0.000181	-0.000311
0.000182	-0.0003108
0.000183	-0.0003106
0.000184	-0.0003104
0.000185	-0.0003102
0.000186	-0.0003096
0.000187	-0.0003092
0.000188	-0.0003086
0.000189	-0.000308
0.00019	-0.0003072
0.000191	-0.0003064
0.000192	-0.0003056
0.000193	-0.0003046
0.000194	-0.0003036
0.000195	-0.0003024
0.000196	-0.0003014
0.000197	-0.00030006
0.000198	-0.00029878
0.000199	-0.00029738
0.0002	-0.00029594
0.000201	-0.00029442
0.000202	-0.00029284
0.000203	-0.000291182
0.000204	-0.000289458
0.000205	-0.0002877
0.000206	-0.00028584
0.000207	-0.00028392
0.000208	-0.00028194
0.000209	-0.0002799
0.00021	-0.00027778
0.000211	-0.00027566
0.000212	-0.0002734
0.000213	-0.0002712
0.000214	-0.0002688
0.000215	-0.0002664
0.000216	-0.000264
0.000217	-0.0002614
0.000218	-0.000259
0.000219	-0.0002564
0.00022	-0.0002536
0.000221	-0.000251
0.000222	-0.0002482
0.000223	-0.0002454
0.000224	-0.0002426
0.000225	-0.0002398
0.000226	-0.0002366
0.000227	-0.0002338
0.000228	-0.0002306
0.000229	-0.0002276
0.00023	-0.0002246
0.000231	-0.0002212
0.000232	-0.0002182
0.000233	-0.0002148
0.000234	-0.0002116
0.000235	-0.0002084
0.000236	-0.0002048
0.000237	-0.0002016
0.000238	-0.000198
0.000239	-0.0001948
0.00024	-0.0001912
0.000241	-0.0001876
0.000242	-0.000184
0.000243	-0.0001806
0.000244	-0.000177
0.000245	-0.0001734
0.000246	-0.0001696
0.000247	-0.000166
0.000248	-0.0001624
0.000249	-0.0001586
0.00025	-0.000155
0.000251	-0.0001512
0.000252	-0.0001474
0.000253	-0.0001438
0.000254	-0.0001398
0.000255	-0.0001362
0.000256	-0.0001322
0.000257	-0.0001284
0.000258	-0.0001246
0.000259	-0.0001208
0.00026	-0.000117
0.000261	-0.000113
0.000262	-0.000109
0.000263	-0.0001054
0.000264	-0.0001014
0.000265	-9.74e-05
0.000266	-9.38e-05
0.000267	-8.98e-05
0.000268	-8.58e-05
0.000269	-8.2e-05
0.00027	-7.82e-05
0.000271	-7.44e-05
0.000272	-7.04e-05
0.000273	-6.66e-05
0.000274	-6.26e-05
0.000275	-5.88e-05
0.000276	-5.5e-05
0.000277	-5.1e-05
0.000278	-4.74e-05
0.000279	-4.34e-05
0.00028	-3.96e-05
0.000281	-3.56e-05
0.000282	-3.2e-05
0.000283	-2.82e-05
0.000284	-2.46e-05
0.000285	-2.06e-05
0.000286	-1.7e-05
0.000287	-1.32e-05
0.000288	-9.6e-06
0.000289	-5.8e-06
0.00029	-2.2e-06
0.000291	1.4e-06
0.000292	5.2e-06
0.000293	8.6e-06
0.000294	1.22e-05
0.000295	1.58e-05
0.000296	1.92e-05
0.000297	2.28e-05
0.000298	2.62e-05
0.000299	2.98e-05
0.0003	3.3e-05
0.000301	3.66e-05
0.000302	3.98e-05
0.000303	4.32e-05
0.000304	4.66e-05
0.000305	4.96e-05
0.000306	5.3e-05
0.000307	5.62e-05
0.000308	5.94e-05
0.000309	6.24e-05
0.00031	6.56e-05
0.000311	6.88e-05
0.000312	7.16e-05
0.000313	7.48e-05
0.000314	7.76e-05
0.000315	8.06e-05
0.000316	8.34e-05
0.000317	8.64e-05
0.000318	8.92e-05
0.000319	9.2e-05
0.00032	9.46e-05
0.000321	9.74e-05
0.000322	0.0001
0.000323	0.0001028
0.000324	0.0001052
0.000325	0.0001078
0.000326	0.0001102
0.000327	0.0001126
0.000328	0.0001152
0.000329	0.0001174
0.00033	0.0001198
0.000331	0.000122
0.000332	0.0001244
0.000333	0.0001264
0.000334	0.0001286
0.000335	0.0001306
0.000336	0.0001326
0.000337	0.0001348
0.000338	0.0001366
0.000339	0.0001386
0.00034	0.0001404
0.000341	0.0001422
0.000342	0.0001438
0.000343	0.0001458
0.000344	0.0001472
0.000345	0.000149
0.000346	0.0001504
0.000347	0.000152
0.000348	0.0001536
0.000349	0.0001548
0.00035	0.0001564
0.000351	0.0001576
0.000352	0.0001588
0.000353	0.0001602
0.000354	0.0001612
0.000355	0.0001624
0.000356	0.0001636
0.000357	0.0001646
0.000358	0.0001654
0.000359	0.0001666
0.00036	0.0001672
0.000361	0.0001682
0.000362	0.0001692
0.000363	0.0001696
0.000364	0.0001704
0.000365	0.0001712
0.000366	0.0001716
0.000367	0.0001722
0.000368	0.0001728
0.000369	0.0001732
0.00037	0.0001736
0.000371	0.000174
0.000372	0.0001742
0.000373	0.0001746
0.000374	0.0001748
0.000375	0.0001748
0.000376	0.000175
0.000377	0.0001752
0.000378	0.0001752
0.000379	0.0001752
0.00038	0.000175
0.000381	0.000175
0.000382	0.0001748
0.000383	0.0001746
0.000384	0.0001744
0.000385	0.0001742
0.000386	0.0001738
0.000387	0.0001734
0.000388	0.00017298
0.000389	0.00017256
0.00039	0.00017204
0.000391	0.00017152
0.000392	0.00017094
0.000393	0.0001703
0.000394	0.00016964
0.000395	0.00016894
0.000396	0.0001682
0.000397	0.00016742
0.000398	0.0001666
0.000399	0.00016573
0.0004	0.000164836
0.000401	0.000163894
0.000402	0.00016292
0.000403	0.00016192
0.000404	0.00016086
0.000405	0.00015978
0.000406	0.00015866
0.000407	0.00015752
0.000408	0.0001563
0.000409	0.0001551
0.00041	0.00015384
0.000411	0.00015254
0.000412	0.00015116
0.000413	0.00015
0.000414	0.0001484
0.000415	0.000147
0.000416	0.0001456
0.000417	0.0001442
0.000418	0.0001426
0.000419	0.0001412
0.00042	0.0001394
0.000421	0.000138
0.000422	0.0001362
0.000423	0.0001348
0.000424	0.000133
0.000425	0.0001312
0.000426	0.0001298
0.000427	0.0001278
0.000428	0.000126
0.000429	0.0001244
0.00043	0.0001224
0.000431	0.0001208
0.000432	0.0001188
0.000433	0.000117
0.000434	0.000115
0.000435	0.0001132
0.000436	0.0001112
0.000437	0.0001094
0.000438	0.0001074
0.000439	0.0001052
0.00044	0.0001034
0.000441	0.0001014
0.000442	9.94e-05
0.000443	9.72e-05
0.000444	9.54e-05
0.000445	9.32e-05
0.000446	9.1e-05
0.000447	8.9e-05
0.000448	8.7e-05
0.000449	8.48e-05
0.00045	8.26e-05
0.000451	8.06e-05
0.000452	7.86e-05
0.000453	7.62e-05
0.000454	7.42e-05
0.000455	7.2e-05
0.000456	6.98e-05
0.000457	6.76e-05
0.000458	6.56e-05
0.000459	6.32e-05
0.00046	6.12e-05
0.000461	5.9e-05
0.000462	5.68e-05
0.000463	5.46e-05
0.000464	5.24e-05
0.000465	5.02e-05
0.000466	4.8e-05
0.000467	4.58e-05
0.000468	4.36e-05
0.000469	4.14e-05
0.00047	3.92e-05
0.000471	3.72e-05
0.000472	3.5e-05
0.000473	3.26e-05
0.000474	3.06e-05
0.000475	2.84e-05
0.000476	2.62e-05
0.000477	2.42e-05
0.000478	2.2e-05
0.000479	1.96e-05
0.00048	1.78e-05
0.000481	1.54e-05
0.000482	1.34e-05
0.000483	1.12e-05
0.000484	9.2e-06
0.000485	7.2e-06
0.000486	5e-06
0.000487	2.8e-06
0.000488	7.99999999999e-07
0.000489	-1.2e-06
0.00049	-3.2e-06
0.000491	-5.2e-06
0.000492	-7.4e-06
0.000493	-9.2e-06
0.000494	-1.14e-05
0.000495	-1.32e-05
0.000496	-1.52e-05
0.000497	-1.72e-05
0.000498	-1.9e-05
0.000499	-2.12e-05
0.0005	-2.28e-05
0.000501	-2.48e-05
0.000502	-2.66e-05
0.000503	-2.86e-05
0.000504	-3.02e-05
0.000505	-3.22e-05
0.000506	-3.38e-05
0.000507	-3.56e-05
0.000508	-3.74e-05
0.000509	-3.92e-05
0.00051	-4.08e-05
0.000511	-4.26e-05
0.000512	-4.42e-05
0.000513	-4.58e-05
0.000514	-4.74e-05
0.000515	-4.92e-05
0.000516	-5.06e-05
0.000517	-5.22e-05
0.000518	-5.38e-05
0.000519	-5.52e-05
0.00052	-5.68e-05
0.000521	-5.82e-05
0.000522	-5.96e-05
0.000523	-6.1e-05
0.000524	-6.26e-05
0.000525	-6.38e-05
0.000526	-6.52e-05
0.000527	-6.66e-05
0.000528	-6.78e-05
0.000529	-6.9e-05
0.00053	-7.04e-05
0.000531	-7.16e-05
0.000532	-7.28e-05
0.000533	-7.4e-05
0.000534	-7.52e-05
0.000535	-7.62e-05
0.000536	-7.74e-05
0.000537	-7.84e-05
0.000538	-7.94e-05
0.000539	-8.06e-05
0.00054	-8.14e-05
0.000541	-8.24e-05
0.000542	-8.34e-05
0.000543	-8.44e-05
0.000544	-8.52e-05
0.000545	-8.6e-05
0.000546	-8.7e-05
0.000547	-8.76e-05
0.000548	-8.84e-05
0.000549	-8.92e-05
0.00055	-9e-05
0.000551	-9.06e-05
0.000552	-9.12e-05
0.000553	-9.2e-05
0.000554	-9.26e-05
0.000555	-9.3e-05
0.000556	-9.36e-05
0.000557	-9.42e-05
0.000558	-9.48e-05
0.000559	-9.52e-05
0.00056	-9.56e-05
0.000561	-9.6e-05
0.000562	-9.64e-05
0.000563	-9.68e-05
0.000564	-9.7e-05
0.000565	-9.76e-05
0.000566	-9.76e-05
0.000567	-9.8e-05
0.000568	-9.82e-05
0.000569	-9.84e-05
0.00057	-9.86e-05
0.000571	-9.86e-05
0.000572	-9.9e-05
0.000573	-9.88e-05
0.000574	-9.92e-05
0.000575	-9.9e-05
0.000576	-9.9e-05
0.000577	-9.92e-05
0.000578	-9.9e-05
0.000579	-9.9e-05
0.00058	-9.882e-05
0.000581	-9.878e-05
0.000582	-9.864e-05
0.000583	-9.85e-05
0.000584	-9.83e-05
0.000585	-9.81e-05
0.000586	-9.788e-05
0.000587	-9.762e-05
0.000588	-9.734e-05
0.000589	-9.702e-05
0.00059	-9.672e-05
0.000591	-9.636e-05
0.000592	-9.598e-05
0.000593	-9.56e-05
0.000594	-9.518e-05
0.000595	-9.474e-05
0.000596	-9.428e-05
0.000597	-9.378e-05
0.000598	-9.3296e-05
0.000599	-9.2762e-05
0.0006	-9.22146e-05
0.000601	-9.16434e-05
0.000602	-9.105e-05
0.000603	-9.0434e-05
0.000604	-8.982e-05
0.000605	-8.918e-05
0.000606	-8.852e-05
0.000607	-8.784e-05
0.000608	-8.712e-05
0.000609	-8.642e-05
0.00061	-8.566e-05
0.000611	-8.49e-05
0.000612	-8.412e-05
0.000613	-8.332e-05
0.000614	-8.25e-05
0.000615	-8.166e-05
0.000616	-8.082e-05
0.000617	-7.994e-05
0.000618	-7.908e-05
0.000619	-7.818e-05
0.00062	-7.726e-05
0.000621	-7.634e-05
0.000622	-7.54e-05
0.000623	-7.444e-05
0.000624	-7.344e-05
0.000625	-7.26e-05
0.000626	-7.14e-05
0.000627	-7.06e-05
0.000628	-6.94e-05
0.000629	-6.84e-05
0.00063	-6.76e-05
0.000631	-6.62e-05
0.000632	-6.54e-05
0.000633	-6.42e-05
0.000634	-6.32e-05
0.000635	-6.2e-05
0.000636	-6.1e-05
0.000637	-5.98e-05
0.000638	-5.86e-05
0.000639	-5.76e-05
0.00064	-5.64e-05
0.000641	-5.52e-05
0.000642	-5.42e-05
0.000643	-5.3e-05
0.000644	-5.18e-05
0.000645	-5.06e-05
0.000646	-4.94e-05
0.000647	-4.82e-05
0.000648	-4.7e-05
0.000649	-4.58e-05
0.00065	-4.46e-05
0.000651	-4.34e-05
0.000652	-4.22e-05
0.000653	-4.1e-05
0.000654	-3.96e-05
0.000655	-3.86e-05
0.000656	-3.72e-05
0.000657	-3.6e-05
0.000658	-3.48e-05
0.000659	-3.36e-05
0.00066	-3.24e-05
0.000661	-3.1e-05
0.000662	-3e-05
0.000663	-2.86e-05
0.000664	-2.72e-05
0.000665	-2.62e-05
0.000666	-2.48e-05
0.000667	-2.36e-05
0.000668	-2.24e-05
0.000669	-2.12e-05
0.00067	-2e-05
0.000671	-1.86e-05
0.000672	-1.74e-05
0.000673	-1.62e-05
0.000674	-1.5e-05
0.000675	-1.38e-05
0.000676	-1.26e-05
0.000677	-1.14e-05
0.000678	-1e-05
0.000679	-9e-06
0.00068	-7.8e-06
0.000681	-6.4e-06
0.000682	-5.4e-06
0.000683	-4.2e-06
0.000684	-2.8e-06
0.000685	-1.8e-06
0.000686	-6e-07
0.000687	4e-07
0.000688	1.8e-06
0.000689	2.8e-06
0.00069	4e-06
0.000691	5.2e-06
0.000692	6.2e-06
0.000693	7.4e-06
0.000694	8.4e-06
0.000695	9.6e-06
0.000696	1.08e-05
0.000697	1.16e-05
0.000698	1.3e-05
0.000699	1.38e-05
0.0007	1.5e-05
0.000701	1.6e-05
0.000702	1.7e-05
0.000703	1.8e-05
0.000704	1.9e-05
0.000705	2.02e-05
0.000706	2.1e-05
0.000707	2.2e-05
0.000708	2.3e-05
0.000709	2.4e-05
0.00071	2.48e-05
0.000711	2.58e-05
0.000712	2.68e-05
0.000713	2.76e-05
0.000714	2.86e-05
0.000715	2.94e-05
0.000716	3.02e-05
0.000717	3.12e-05
0.000718	3.2e-05
0.000719	3.28e-05
0.00072	3.36e-05
0.000721	3.44e-05
0.000722	3.52e-05
0.000723	3.6e-05
0.000724	3.68e-05
0.000725	3.76e-05
0.000726	3.82e-05
0.000727	3.9e-05
0.000728	3.96e-05
0.000729	4.04e-05
0.00073	4.12e-05
0.000731	4.16e-05
0.000732	4.24e-05
0.000733	4.3e-05
0.000734	4.36e-05
0.000735	4.42e-05
0.000736	4.48e-05
0.000737	4.54e-05
0.000738	4.6e-05
0.000739	4.66e-05
0.00074	4.7e-05
0.000741	4.74e-05
0.000742	4.82e-05
0.000743	4.84e-05
0.000744	4.9e-05
0.000745	4.94e-05
0.000746	5e-05
0.000747	5.02e-05
0.000748	5.08e-05
0.000749	5.1e-05
0.00075	5.16e-05
0.000751	5.18e-05
0.000752	5.22e-05
0.000753	5.24e-05
0.000754	5.28e-05
0.000755	5.32e-05
0.000756	5.34e-05
0.000757	5.36e-05
0.000758	5.386e-05
0.000759	5.414e-05
0.00076	5.436e-05
0.000761	5.458e-05
0.000762	5.474e-05
0.000763	5.494e-05
0.000764	5.508e-05
0.000765	5.522e-05
0.000766	5.536e-05
0.000767	5.548e-05
0.000768	5.556e-05
0.000769	5.564e-05
0.00077	5.572e-05
0.000771	5.576e-05
0.000772	5.58e-05
0.000773	5.582e-05
0.000774	5.584e-05
0.000775	5.582e-05
0.000776	5.58e-05
0.000777	5.576e-05
0.000778	5.572e-05
0.000779	5.566e-05
0.00078	5.556e-05
0.000781	5.548e-05
0.000782	5.538e-05
0.000783	5.526e-05
0.000784	5.512e-05
0.000785	5.498e-05
0.000786	5.482e-05
0.000787	5.464e-05
0.000788	5.446e-05
0.000789	5.426e-05
0.00079	5.402e-05
0.000791	5.3818e-05
0.000792	5.357e-05
0.000793	5.332e-05
0.000794	5.30546e-05
0.000795	5.27794e-05
0.000796	5.249e-05
0.000797	5.219e-05
0.000798	5.1878e-05
0.000799	5.156e-05
0.0008	5.122e-05
0.000801	5.086e-05
0.000802	5.052e-05
0.000803	5.014e-05
0.000804	4.976e-05
0.000805	4.938e-05
0.000806	4.898e-05
0.000807	4.856e-05
0.000808	4.814e-05
0.000809	4.77e-05
0.00081	4.726e-05
0.000811	4.68e-05
0.000812	4.636e-05
0.000813	4.588e-05
0.000814	4.538e-05
0.000815	4.492e-05
0.000816	4.44e-05
0.000817	4.392e-05
0.000818	4.338e-05
0.000819	4.288e-05
0.00082	4.234e-05
0.000821	4.18e-05
0.000822	4.126e-05
0.000823	4.072e-05
0.000824	4.014e-05
0.000825	3.958e-05
0.000826	3.9e-05
0.000827	3.842e-05
0.000828	3.782e-05
0.000829	3.722e-05
0.00083	3.664e-05
0.000831	3.6e-05
0.000832	3.542e-05
0.000833	3.478e-05
0.000834	3.414e-05
0.000835	3.354e-05
0.000836	3.288e-05
0.000837	3.224e-05
0.000838	3.162e-05
0.000839	3.094e-05
0.00084	3.03e-05
0.000841	2.966e-05
0.000842	2.9e-05
0.000843	2.82e-05
0.000844	2.76e-05
0.000845	2.7e-05
0.000846	2.64e-05
0.000847	2.56e-05
0.000848	2.48e-05
0.000849	2.44e-05
0.00085	2.34e-05
0.000851	2.3e-05
0.000852	2.22e-05
0.000853	2.14e-05
0.000854	2.08e-05
0.000855	2e-05
0.000856	1.94e-05
0.000857	1.88e-05
0.000858	1.8e-05
0.000859	1.72e-05
0.00086	1.66e-05
0.000861	1.6e-05
0.000862	1.52e-05
0.000863	1.46e-05
0.000864	1.38e-05
0.000865	1.3e-05
0.000866	1.24e-05
0.000867	1.18e-05
0.000868	1.1e-05
0.000869	1.02e-05
0.00087	9.8e-06
0.000871	8.8e-06
0.000872	8.4e-06
0.000873	7.4e-06
0.000874	7e-06
0.000875	6.2e-06
0.000876	5.4e-06
0.000877	4.8e-06
0.000878	4.2e-06
0.000879	3.6e-06
0.00088	2.8e-06
0.000881	2e-06
0.000882	1.6e-06
0.000883	8e-07
0.000884	2e-07
0.000885	-6e-07
0.000886	-1.2e-06
0.000887	-1.6e-06
0.000888	-2.6e-06
0.000889	-3e-06
0.00089	-3.8e-06
0.000891	-4.2e-06
0.000892	-5e-06
0.000893	-5.6e-06
0.000894	-6.2e-06
0.000895	-6.8e-06
0.000896	-7.4e-06
0.000897	-8e-06
0.000898	-8.6e-06
0.000899	-9.2e-06
0.0009	-9.8e-06
0.000901	-1.02e-05
0.000902	-1.1e-05
0.000903	-1.14e-05
0.000904	-1.2e-05
0.000905	-1.26e-05
0.000906	-1.32e-05
0.000907	-1.36e-05
0.000908	-1.42e-05
0.000909	-1.46e-05
0.00091	-1.52e-05
0.000911	-1.58e-05
0.000912	-1.62e-05
0.000913	-1.66e-05
0.000914	-1.72e-05
0.000915	-1.78e-05
0.000916	-1.82e-05
0.000917	-1.86e-05
0.000918	-1.9e-05
0.000919	-1.96e-05
0.00092	-2e-05
0.000921	-2.04e-05
0.000922	-2.1e-05
0.000923	-2.12e-05
0.000924	-2.18e-05
0.000925	-2.2e-05
0.000926	-2.24e-05
0.000927	-2.3e-05
0.000928	-2.32e-05
0.000929	-2.36e-05
0.00093	-2.4e-05
0.000931	-2.444e-05
0.000932	-2.472e-05
0.000933	-2.504e-05
0.000934	-2.54e-05
0.000935	-2.572e-05
0.000936	-2.602e-05
0.000937	-2.634e-05
0.000938	-2.664e-05
0.000939	-2.692e-05
0.00094	-2.72e-05
0.000941	-2.748e-05
0.000942	-2.774e-05
0.000943	-2.8e-05
0.000944	-2.824e-05
0.000945	-2.848e-05
0.000946	-2.872e-05
0.000947	-2.894e-05
0.000948	-2.914e-05
0.000949	-2.934e-05
0.00095	-2.952e-05
0.000951	-2.972e-05
0.000952	-2.99e-05
0.000953	-3.006e-05
0.000954	-3.022e-05
0.000955	-3.038e-05
0.000956	-3.05e-05
0.000957	-3.066e-05
0.000958	-3.076e-05
0.000959	-3.088e-05
0.00096	-3.098e-05
0.000961	-3.108e-05
0.000962	-3.118e-05
0.000963	-3.124e-05
0.000964	-3.134e-05
0.000965	-3.138e-05
0.000966	-3.144e-05
0.000967	-3.15e-05
0.000968	-3.152e-05
0.000969	-3.156e-05
0.00097	-3.156e-05
0.000971	-3.16e-05
0.000972	-3.158e-05
0.000973	-3.16e-05
0.000974	-3.158e-05
0.000975	-3.156e-05
0.000976	-3.152e-05
0.000977	-3.15e-05
0.000978	-3.144e-05
0.000979	-3.14e-05
0.00098	-3.134e-05
0.000981	-3.126e-05
0.000982	-3.12e-05
0.000983	-3.11e-05
0.000984	-3.102e-05
0.000985	-3.092e-05
0.000986	-3.082e-05
0.000987	-3.07e-05
0.000988	-3.058e-05
0.000989	-3.044e-05
0.00099	-3.032e-05
0.000991	-3.018e-05
0.000992	-3.0024e-05
0.000993	-2.9872e-05
0.000994	-2.9706e-05
0.000995	-2.9538e-05
0.000996	-2.9362e-05
0.000997	-2.9178e-05
0.000998	-2.89904e-05
0.000999	-2.87936e-05
0.001	-2.8594e-05
0.001001	-2.8384e-05
0.001002	-2.817e-05
0.001003	-2.795e-05
0.001004	-2.7724e-05
0.001005	-2.749e-05
0.001006	-2.7244e-05
0.001007	-2.702e-05
0.001008	-2.676e-05
0.001009	-2.65e-05
0.00101	-2.624e-05
0.001011	-2.598e-05
0.001012	-2.57e-05
0.001013	-2.544e-05
0.001014	-2.516e-05
0.001015	-2.486e-05
0.001016	-2.456e-05
0.001017	-2.428e-05
0.001018	-2.398e-05
0.001019	-2.368e-05
0.00102	-2.336e-05
0.001021	-2.306e-05
0.001022	-2.274e-05
0.001023	-2.242e-05
0.001024	-2.208e-05
0.001025	-2.176e-05
0.001026	-2.142e-05
0.001027	-2.11e-05
0.001028	-2.076e-05
0.001029	-2.04e-05
0.00103	-2.006e-05
0.001031	-1.972e-05
0.001032	-1.936e-05
0.001033	-1.9e-05
0.001034	-1.864e-05
0.001035	-1.828e-05
0.001036	-1.792e-05
0.001037	-1.756e-05
0.001038	-1.718e-05
0.001039	-1.68e-05
0.00104	-1.644e-05
0.001041	-1.606e-05
0.001042	-1.57e-05
0.001043	-1.53e-05
0.001044	-1.492e-05
0.001045	-1.454e-05
0.001046	-1.416e-05
0.001047	-1.376e-05
0.001048	-1.338e-05
0.001049	-1.3e-05
0.00105	-1.26e-05
0.001051	-1.22e-05
0.001052	-1.182e-05
0.001053	-1.144e-05
0.001054	-1.102e-05
0.001055	-1.064e-05
0.001056	-1.026e-05
0.001057	-9.84e-06
0.001058	-9.46e-06
0.001059	-9.06e-06
0.00106	-8.66e-06
0.001061	-8.28e-06
0.001062	-7.88e-06
0.001063	-7.48e-06
0.001064	-7.08e-06
0.001065	-6.7e-06
0.001066	-6.28e-06
0.001067	-5.92e-06
0.001068	-5.5e-06
0.001069	-5.14e-06
0.00107	-4.72e-06
0.001071	-4.34e-06
0.001072	-3.96e-06
0.001073	-3.56e-06
0.001074	-3.18e-06
0.001075	-2.8e-06
0.001076	-2.42e-06
0.001077	-2.04e-06
0.001078	-1.64e-06
0.001079	-1.28e-06
0.00108	-9e-07
0.001081	-5.2e-07
0.001082	-1.6e-07
0.001083	2.2e-07
0.001084	5.8e-07
0.001085	9.4e-07
0.001086	1.32e-06
0.001087	1.66e-06
0.001088	2.04e-06
0.001089	2.38e-06
0.00109	2.74e-06
0.001091	3.08e-06
0.001092	3.44e-06
0.001093	3.76e-06
0.001094	4.12e-06
0.001095	4.46e-06
0.001096	4.78e-06
0.001097	5.12e-06
0.001098	5.46e-06
0.001099	5.78e-06
0.0011	6.08e-06
0.001101	6.42e-06
0.001102	6.74e-06
0.001103	7.04e-06
0.001104	7.34e-06
0.001105	7.66e-06
0.001106	7.94e-06
0.001107	8.26e-06
0.001108	8.52e-06
0.001109	8.84e-06
0.00111	9.1e-06
0.001111	9.4e-06
0.001112	9.66e-06
0.001113	9.94e-06
0.001114	1.022e-05
0.001115	1.048e-05
0.001116	1.072e-05
0.001117	1.1e-05
0.001118	1.124e-05
0.001119	1.148e-05
0.00112	1.174e-05
0.001121	1.196e-05
0.001122	1.22e-05
0.001123	1.242e-05
0.001124	1.266e-05
0.001125	1.288e-05
0.001126	1.308e-05
0.001127	1.33e-05
0.001128	1.352e-05
0.001129	1.37e-05
0.00113	1.39e-05
0.001131	1.41e-05
0.001132	1.428e-05
0.001133	1.448e-05
0.001134	1.464e-05
0.001135	1.48e-05
0.001136	1.5e-05
0.001137	1.514e-05
0.001138	1.53e-05
0.001139	1.546e-05
0.00114	1.56e-05
0.001141	1.576e-05
0.001142	1.588e-05
0.001143	1.602e-05
0.001144	1.614e-05
0.001145	1.628e-05
0.001146	1.638e-05
0.001147	1.652e-05
0.001148	1.66e-05
0.001149	1.672e-05
0.00115	1.682e-05
0.001151	1.69e-05
0.001152	1.7e-05
0.001153	1.708e-05
0.001154	1.716e-05
0.001155	1.724e-05
0.001156	1.73e-05
0.001157	1.736e-05
0.001158	1.742e-05
0.001159	1.748e-05
0.00116	1.754e-05
0.001161	1.758e-05
0.001162	1.76e-05
0.001163	1.766e-05
0.001164	1.768e-05
0.001165	1.77e-05
0.001166	1.772e-05
0.001167	1.774e-05
0.001168	1.776e-05
0.001169	1.776e-05
0.00117	1.776e-05
0.001171	1.776e-05
0.001172	1.776e-05
0.001173	1.774e-05
0.001174	1.772e-05
0.001175	1.77e-05
0.001176	1.7676e-05
0.001177	1.7648e-05
0.001178	1.7612e-05
0.001179	1.7576e-05
0.00118	1.753e-05
0.001181	1.7484e-05
0.001182	1.7432e-05
0.001183	1.7374e-05
0.001184	1.7316e-05
0.001185	1.725e-05
0.001186	1.7181e-05
0.001187	1.71088e-05
0.001188	1.70322e-05
0.001189	1.6952e-05
0.00119	1.6866e-05
0.001191	1.678e-05
0.001192	1.6688e-05
0.001193	1.659e-05
0.001194	1.6492e-05
0.001195	1.6386e-05
0.001196	1.6282e-05
0.001197	1.617e-05
0.001198	1.6054e-05
0.001199	1.594e-05
0.0012	1.582e-05
0.001201	1.568e-05
0.001202	1.556e-05
0.001203	1.544e-05
0.001204	1.53e-05
0.001205	1.516e-05
0.001206	1.502e-05
0.001207	1.486e-05
0.001208	1.472e-05
0.001209	1.458e-05
0.00121	1.442e-05
0.001211	1.428e-05
0.001212	1.41e-05
0.001213	1.394e-05
0.001214	1.378e-05
0.001215	1.362e-05
0.001216	1.344e-05
0.001217	1.328e-05
0.001218	1.31e-05
0.001219	1.292e-05
0.00122	1.274e-05
0.001221	1.256e-05
0.001222	1.236e-05
0.001223	1.22e-05
0.001224	1.2e-05
0.001225	1.182e-05
0.001226	1.162e-05
0.001227	1.142e-05
0.001228	1.124e-05
0.001229	1.104e-05
0.00123	1.082e-05
0.001231	1.064e-05
0.001232	1.044e-05
0.001233	1.022e-05
0.001234	1.002e-05
0.001235	9.82e-06
0.001236	9.6e-06
0.001237	9.4e-06
0.001238	9.18e-06
0.001239	8.98e-06
0.00124	8.76e-06
0.001241	8.54e-06
0.001242	8.34e-06
0.001243	8.12e-06
0.001244	7.88e-06
0.001245	7.68e-06
0.001246	7.46e-06
0.001247	7.24e-06
0.001248	7.02e-06
0.001249	6.8e-06
0.00125	6.58e-06
0.001251	6.36e-06
0.001252	6.12e-06
0.001253	5.92e-06
0.001254	5.7e-06
0.001255	5.46e-06
0.001256	5.24e-06
0.001257	5.02e-06
0.001258	4.8e-06
0.001259	4.58e-06
0.00126	4.34e-06
0.001261	4.14e-06
0.001262	3.9e-06
0.001263	3.68e-06
0.001264	3.46e-06
0.001265	3.24e-06
0.001266	3.02e-06
0.001267	2.8e-06
0.001268	2.58e-06
0.001269	2.36e-06
0.00127	2.14e-06
0.001271	1.92e-06
0.001272	1.7e-06
0.001273	1.5e-06
0.001274	1.26e-06
0.001275	1.06e-06
0.001276	8.4e-07
0.001277	6.4e-07
0.001278	4.2e-07
0.001279	2e-07
0.00128	0.0
0.001281	-2.2e-07
0.001282	-4e-07
0.001283	-6.4e-07
0.001284	-8.2e-07
0.001285	-1.04e-06
0.001286	-1.22e-06
0.001287	-1.44e-06
0.001288	-1.62e-06
0.001289	-1.84e-06
0.00129	-2.02e-06
0.001291	-2.22e-06
0.001292	-2.42e-06
0.001293	-2.6e-06
0.001294	-2.78e-06
0.001295	-2.98e-06
0.001296	-3.18e-06
0.001297	-3.34e-06
0.001298	-3.52e-06
0.001299	-3.72e-06
0.0013	-3.88e-06
0.001301	-4.06e-06
0.001302	-4.24e-06
0.001303	-4.4e-06
0.001304	-4.58e-06
0.001305	-4.74e-06
0.001306	-4.9e-06
0.001307	-5.08e-06
0.001308	-5.22e-06
0.001309	-5.4e-06
0.00131	-5.54e-06
0.001311	-5.7e-06
0.001312	-5.84e-06
0.001313	-6e-06
0.001314	-6.14e-06
0.001315	-6.28e-06
0.001316	-6.44e-06
0.001317	-6.56e-06
0.001318	-6.7e-06
0.001319	-6.82e-06
0.00132	-6.98e-06
0.001321	-7.08e-06
0.001322	-7.22e-06
0.001323	-7.34e-06
0.001324	-7.48e-06
0.001325	-7.58e-06
0.001326	-7.7e-06
0.001327	-7.8e-06
0.001328	-7.92e-06
0.001329	-8.04e-06
0.00133	-8.12e-06
0.001331	-8.24e-06
0.001332	-8.34e-06
0.001333	-8.44e-06
0.001334	-8.52e-06
0.001335	-8.62e-06
0.001336	-8.72e-06
0.001337	-8.78e-06
0.001338	-8.88e-06
0.001339	-8.96e-06
0.00134	-9.04e-06
0.001341	-9.1e-06
0.001342	-9.18e-06
0.001343	-9.26e-06
0.001344	-9.32e-06
0.001345	-9.38e-06
0.001346	-9.44e-06
0.001347	-9.5e-06
0.001348	-9.54e-06
0.001349	-9.62e-06
0.00135	-9.64e-06
0.001351	-9.7e-06
0.001352	-9.76e-06
0.001353	-9.78e-06
0.001354	-9.84e-06
0.001355	-9.86e-06
0.001356	-9.88e-06
0.001357	-9.94e-06
0.001358	-9.94e-06
0.001359	-9.98e-06
0.00136	-1e-05
0.001361	-1.002e-05
0.001362	-1.004e-05
0.001363	-1.006e-05
0.001364	-1.006e-05
0.001365	-1.006e-05
0.001366	-1.008e-05
0.001367	-1.008e-05
0.001368	-1.008e-05
0.001369	-1.008e-05
0.00137	-1.006e-05
0.001371	-1.008e-05
0.001372	-1.004e-05
0.001373	-1.004e-05
0.001374	-1.004e-05


==> data/BB2B.dat <==
Time	Displacement
-0.000134863	0.041324709
0.160156624	0.318811727
0.318582563	0.426695743
0.479596249	0.480177096
0.639941865	0.479512343
0.800454912	0.461170535
0.958878263	0.452494521
1.117184326	0.4486855
1.27722575	0.448821014
1.440487167	0.44851296
1.597830515	0.449727901
1.760491847	0.449662774
1.919733947	0.450468509
2.078014995	0.449250905
2.237126987	0.449500595
2.39904814	0.449259265
2.561439426	0.449070513
2.72156375	0.449044774
2.879690123	0.449472051


==> data/BB2BV.dat <==
Time	Velocity
0.002081276	-0.007281893
0.021117718	0.848389807
0.025874083	0.52103425
0.062713695	2.296242672
0.057277658	2.009511505
0.088267013	3.048566768
0.108474073	2.374925177
0.13750803	2.656413266
0.160470903	1.7131275
0.175117265	0.88970352
0.254227176	0.352484174
0.317083858	0.813138699
0.477123499	-0.08095445
0.635036113	-0.071069419
0.795600711	-0.067403592
0.957985448	-0.079555299
1.117453625	-0.021521768
1.279164605	-0.001593135
2.880882046	-0.013162508


==> data/BB2V.dat <==
0.005	0.0
0.01	1.7038
0.015	1.5934
0.02	1.5162
0.025	0.8588
0.03	0.3166
0.035	0.3136
0.04	0.6104
0.045	0.9294
0.05	1.363
0.055	1.9562
0.06	2.4408
0.065	2.6956
0.07	2.722
0.075	2.574
0.08	2.306
0.085	1.986
0.09	1.68
0.095	1.428
0.1	1.256
0.105	1.212
0.11	1.288
0.115	1.454
0.12	1.66
0.125	1.842
0.13	1.97
0.135	1.998
0.14	1.964
0.145	1.862
0.15	1.714
0.155	1.542
0.16	1.386
0.165	1.266
0.17	1.194
0.175	1.174
0.18	1.204
0.185	1.258
0.19	1.318
0.195	1.36
0.2	1.38
0.205	1.364
0.21	1.318
0.215	1.248
0.22	1.168
0.225	1.086
0.23	1.014
0.235	0.966
0.24	0.946
0.245	0.94
0.25	0.948
0.255	0.966
0.26	0.978
0.265	0.984
0.27	0.972
0.275	0.946
0.28	0.906
0.285	0.86
0.29	0.81
0.295	0.766
0.3	0.726
0.305	0.698
0.31	0.68
0.315	0.668
0.32	0.66
0.325	0.65
0.33	0.638
0.335	0.62
0.34	0.596
0.345	0.562
0.35	0.526
0.355	0.486
0.36	0.452
0.365	0.416
0.37	0.388
0.375	0.362
0.38	0.344
0.385	0.328
0.39	0.312
0.395	0.298
0.4	0.282
0.405	0.262
0.41	0.24
0.415	0.216
0.42	0.192
0.425	0.168
0.43	0.146
0.435	0.126
0.44	0.11
0.445	0.096
0.45	0.088
0.455	0.078
0.46	0.068
0.465	0.058
0.47	0.048
0.475	0.036
0.48	0.024
0.485	0.01
0.49	-0.00599999999999
0.495	-0.018
0.5	-0.028
0.505	-0.04
0.51	-0.048
0.515	-0.056
0.52	-0.064
0.525	-0.068
0.53	-0.074
0.535	-0.08
0.54	-0.086
0.545	-0.096
0.55	-0.106
0.555	-0.108
0.56	-0.118
0.565	-0.13
0.57	-0.14
0.575	-0.146
0.58	-0.152
0.585	-0.158
0.59	-0.164
0.595	-0.168
0.6	-0.172
0.605	-0.174
0.61	-0.178
0.615	-0.18
0.62	-0.182
0.625	-0.186
0.63	-0.188
0.635	-0.186
0.64	-0.186
0.645	-0.188
0.65	-0.19
0.655	-0.186
0.66	-0.186
0.665	-0.182
0.67	-0.18
0.675	-0.176
0.68	-0.176
0.685	-0.172
0.69	-0.168
0.695	-0.166
0.7	-0.162
0.705	-0.16
0.71	-0.156
0.715	-0.154
0.72	-0.15
0.725	-0.15
0.73	-0.142
0.735	-0.142
0.74	-0.138
0.745	-0.138
0.75	-0.136
0.755	-0.132
0.76	-0.132
0.765	-0.128
0.77	-0.128
0.775	-0.124
0.78	-0.122
0.785	-0.12
0.79	-0.118
0.795	-0.112
0.8	-0.108
0.805	-0.108
0.81	-0.108
0.815	-0.102
0.82	-0.098
0.825	-0.096
0.83	-0.094
0.835	-0.088
0.84	-0.084
0.845	-0.08
0.85	-0.076
0.855	-0.074
0.86	-0.066
0.865	-0.062
0.87	-0.06
0.875	-0.056
0.88	-0.054
0.885	-0.05
0.89	-0.046
0.895	-0.042
0.9	-0.04
0.905	-0.036
0.91	-0.034
0.915	-0.03
0.92	-0.028
0.925	-0.03
0.93	-0.024
0.935	-0.022
0.94	-0.018
0.945	-0.02
0.95	-0.016
0.955	-0.012
0.96	-0.01
0.965	-0.01
0.97	-0.008
0.975	-0.008
0.98	-0.00800000000001
0.985	-0.00599999999999
0.99	-0.004
0.995	-0.00399999999999
1.0	-0.002
1.005	-0.004
1.01	-0.002
1.015	-0.00199999999999
1.02	-0.00600000000001
1.025	0.002
1.03	0.002
1.035	0.00399999999999
1.04	0.004
1.045	0.008
1.05	0.00800000000001
1.055	0.01
1.06	0.008
1.065	0.008
1.07	0.00600000000001
1.075	0.008
1.08	0.008
1.085	0.00800000000001
1.09	0.012
1.095	0.012
1.1	0.016
1.105	0.016
1.11	0.016
1.115	0.016
1.12	0.016
1.125	0.016
1.13	0.014
1.135	0.014
1.14	0.012
1.145	0.014
1.15	0.014
1.155	0.018
1.16	0.02
1.165	0.022
1.17	0.026
1.175	0.024
1.18	0.026
1.185	0.024
1.19	0.024
1.195	0.022
1.2	0.022
1.205	0.016
1.21	0.016
1.215	0.018
1.22	0.02
1.225	0.02
1.23	0.024
1.235	0.024
1.24	0.022
1.245	0.022
1.25	0.018
1.255	0.016
1.26	0.01
1.265	0.00599999999999
1.27	0.00600000000001
1.275	0.00599999999999
1.28	0.00600000000001
1.285	0.01
1.29	0.012
1.295	0.014
1.3	0.014
1.305	0.014
1.31	0.014
1.315	0.012
1.32	0.00800000000001
1.325	0.00599999999999
1.33	0.004
1.335	0.004
1.34	0.00199999999999
1.345	0.002
1.35	0.00600000000001
1.355	0.008
1.36	0.014
1.365	0.014
1.37	0.014
1.375	0.014
1.38	0.01
1.385	0.008
1.39	0.004
1.395	0.00599999999999
1.4	0.004
1.405	0.008
1.41	0.00800000000001
1.415	0.008
1.42	0.012
1.425	0.014
1.43	0.012
1.435	0.01
1.44	0.00800000000001
1.445	0.00599999999999
1.45	0.00600000000001
1.455	-0.002
1.46	-0.00600000000001
1.465	-0.00399999999999
1.47	-0.00800000000001
1.475	-0.008
1.48	-0.00599999999999
1.485	-0.00800000000001
1.49	-0.01
1.495	-0.008
1.5	-0.008
1.505	-0.01
1.51	-0.01
1.515	-0.01
1.52	-0.01
1.525	-0.008
1.53	-0.01
1.535	-0.01
1.54	-0.008
1.545	-0.00600000000001
1.55	0.002
1.555	0.00599999999999
1.56	0.00600000000001
1.565	0.01
1.57	0.022
1.575	0.008
1.58	0.00600000000001
1.585	0.00399999999999
1.59	0.004
1.595	0.00600000000001
1.6	0.00399999999999
1.605	-0.002
1.61	-0.00399999999999
1.615	-0.002
1.62	-0.008
1.625	-0.004
1.63	-0.002
1.635	-0.00399999999999
1.64	-0.002
1.645	-0.00600000000001
1.65	-0.00599999999999
1.655	-0.00600000000001
1.66	-0.01
1.665	-0.00599999999999
1.67	-0.004
1.675	-0.004
1.68	-0.00599999999999
1.685	-0.00599999999999
1.69	-0.00600000000001
1.695	-0.00599999999999
1.7	-0.01
1.705	-0.00600000000001
1.71	-0.00599999999999
1.715	-0.004
1.72	-0.004
1.725	-0.00199999999999
1.73	-0.002
1.735	-0.002
1.74	-0.004
1.745	-0.00399999999999
1.75	-0.002
1.755	-0.002
1.76	-0.002
1.765	-0.002
1.77	-0.002
1.775	-0.00199999999999
1.78	-0.002
1.785	-0.002
1.79	0.0
1.795	-0.002
1.8	-0.002
1.805	-0.00199999999999
1.81	-0.002
1.815	-0.002
1.82	-0.004
1.825	-0.00599999999999
1.83	-0.00600000000001
1.835	-0.00599999999999
1.84	-0.002
1.845	-0.004
1.85	-0.00199999999999
1.855	-0.004
1.86	-0.002
1.865	-0.00399999999999
1.87	-0.004
1.875	-0.002
1.88	-0.004
1.885	-0.00199999999999
1.89	-0.002
1.895	-0.002
1.9	0.0
1.905	0.0
1.91	0.0
1.915	0.0
1.92	0.002
1.925	0.0
1.93	-0.004
1.935	-0.002
1.94	-0.00199999999999
1.945	0.0
1.95	-0.004
1.955	-0.002
1.96	-0.002
1.965	0.0
1.97	-0.002
1.975	-0.00399999999999
1.98	-0.002
1.985	-0.002
1.99	-0.002
1.995	-0.00199999999999
2.0	-0.002
2.005	-0.002
2.01	-0.002
2.015	-0.004
2.02	-0.00199999999999
2.025	-0.002
2.03	-0.004
2.035	-0.002
2.04	-0.002
2.045	0.002
2.05	0.002
2.055	0.0
2.06	-0.002
2.065	0.00600000000001
2.07	0.00599999999999
2.075	0.00600000000001
2.08	0.00599999999999
2.085	0.004
2.09	0.00399999999999
2.095	0.004
2.1	0.004
2.105	0.00399999999999
2.11	0.0
2.115	-0.00199999999999
2.12	-0.004
2.125	0.0
2.13	-0.002
2.135	-0.004
2.14	-0.00199999999999
2.145	-0.004
2.15	-0.004
2.155	0.002
2.16	-0.002
2.165	-0.00199999999999
2.17	-0.002
2.175	0.00399999999999
2.18	0.00600000000001
2.185	0.00399999999999
2.19	0.004
2.195	0.004
2.2	0.012
2.205	0.00599999999999
2.21	0.004
2.215	0.002
2.22	0.00199999999999
2.225	0.004
2.23	0.018
2.235	0.004
2.24	0.002
2.245	-0.002
2.25	-0.002
2.255	-0.002
2.26	0.0
2.265	-0.00199999999999
2.27	0.0
2.275	0.00199999999999
2.28	0.004
2.285	0.00599999999999
2.29	0.00600000000001
2.295	0.00599999999999
2.3	0.004
2.305	0.0
2.31	0.004
2.315	0.00399999999999
2.32	0.004
2.325	0.02
2.33	0.004
2.335	0.00399999999999
2.34	0.002
2.345	-0.002
2.35	-0.00199999999999
2.355	-0.002
2.36	0.0
2.365	-0.002
2.37	-0.002
2.375	-0.002
2.38	-0.00199999999999
2.385	-0.004
2.39	-0.002
2.395	-0.002
2.4	-0.002
2.405	-0.01
2.41	-0.008
2.415	-0.008
2.42	-0.01
2.425	-0.01
2.43	-0.00600000000001
2.435	-0.00599999999999
2.44	-0.004
2.445	-0.002
2.45	-0.002
2.455	-0.00199999999999
2.46	0.00199999999999
2.465	0.002
2.47	0.004
2.475	0.002
2.48	0.00399999999999
2.485	0.00800000000001
2.49	0.008
2.495	0.01
2.5	0.014
2.505	0.012
2.51	0.018
2.515	0.014
2.52	0.008
2.525	0.004
2.53	0.00199999999999
2.535	0.002
2.54	0.002
2.545	0.0
2.55	0.0
2.555	-0.002
2.56	0.004
2.565	-0.002
2.57	-0.002
2.575	-0.002
2.58	-0.00399999999999
2.585	-0.004
2.59	-0.00399999999999
2.595	-0.004
2.6	-0.004
2.605	-0.00399999999999
2.61	-0.004
2.615	-0.008
2.62	-0.00600000000001
2.625	-0.008
2.63	-0.008
2.635	-0.01
2.64	-0.004
2.645	-0.002
2.65	-0.002
2.655	0.0
2.66	-0.00599999999999
2.665	0.0
2.67	0.002
2.675	0.00399999999999
2.68	0.012
2.685	0.004
2.69	0.00399999999999
2.695	0.0
2.7	-0.00199999999999
2.705	-0.004
2.71	-0.002
2.715	0.002
2.72	-0.004
2.725	-0.00399999999999
2.73	-0.002
2.735	-0.002
2.74	-0.004
2.745	-0.00199999999999
2.75	-0.00600000000001
2.755	-0.00599999999999
2.76	-0.004
2.765	-0.004
2.77	-0.00399999999999
2.775	-0.002
2.78	0.0
2.785	-0.002
2.79	-0.00599999999999
2.795	-0.002
2.8	-0.002
2.805	0.0
2.81	-0.002
2.815	-0.002
2.82	-0.00199999999999
2.825	-0.002
2.83	-0.002
2.835	-0.002
2.84	-0.002
2.845	-0.00199999999999
2.85	-0.002
2.855	-0.002
2.86	-0.002
2.865	-0.002
2.87	-0.002
2.875	-0.00199999999999
2.88	-0.002
2.885	-0.002
2.89	-0.002
2.895	-0.002
2.9	-0.00199999999999
2.905	-0.002
2.91	-0.002
2.915	-0.002
2.92	-0.002
2.925	-0.002
2.93	-0.00199999999999
2.935	-0.002
2.94	-0.002
2.945	-0.002
2.95	-0.002
2.955	-0.002
2.96	-0.00199999999999
2.965	-0.002
2.97	-0.002
2.975	-0.002
2.98	-0.002
2.985	-0.00199999999999
2.99	-0.002
2.995	-0.002
3.0	-0.002


==> data/BC.dat <==
y/d	w/d
0	0
0.069972	0.750125
0.292621	1.47193
0.50823	1.92924
0.767665	2.364465
1.30836	3.072136
2.024865	3.79981
2.60983	4.299085
3.326925	4.842415
4.068165	5.35525
4.7693	5.8141
5.47705	6.26365
6.78895	7.0858

==> data/BCB.dat <==
y/d	w/d
0.051444454	0.500454325
0.013449135	0.225661553
-0.001446628	0.018866057
0.086707202	0.712394654
0.155269903	0.962588304
0.242599042	1.201686654
0.384800393	1.551302572
0.552860877	1.840714404
0.695621693	2.087272149
0.886935287	2.37811322
1.133837421	2.72850632
1.507927675	3.192035791
1.975597553	3.725229282
2.443329914	4.207811047
3.004644502	4.757948011
3.404772631	5.130799483
3.651051356	5.355312172
4.00310736	5.666584804
4.522733698	6.115045255
4.867386859	6.422620788
5.4287998	6.893091146
5.834885403	7.234780944
6.197283685	7.533294223
6.662209094	7.92502102

==> data/BCUx.dat <==
time	Ux
0.053	6.1542e-005
0.055	0.00020949
0.057	0.00039721
0.059	0.00060709
0.061	0.0008247
0.063	0.0010383
0.065	0.0012467
0.067	0.0014494
0.069	0.0016462
0.071	0.0018392
0.073	0.0020276
0.075	0.0022133
0.077	0.0023968
0.079	0.0025818
0.081	0.0027688
0.083	0.0029603
0.085	0.0031578
0.087	0.003357
0.089	0.0035553
0.091	0.0037537
0.093	0.0039514
0.095	0.0041476
0.097	0.0043399
0.099	0.0045283
0.101	0.0047124
0.103	0.0048889
0.105	0.0050609
0.107	0.0052304
0.109	0.0053986
0.111	0.0055577
0.113	0.0057104
0.115	0.0058616
0.117	0.0060082
0.119	0.006152
0.121	0.0062935
0.123	0.0064343
0.125	0.0065718
0.127	0.006704
0.129	0.0068366
0.131	0.0069651
0.133	0.007091
0.135	0.0072157
0.137	0.0073409
0.139	0.0074646
0.141	0.0075872
0.143	0.00771
0.145	0.0078338
0.147	0.0079585
0.149	0.0080841
0.151	0.0082103
0.153	0.008336
0.155	0.0084605
0.157	0.0085867
0.159	0.0087165
0.161	0.0088479
0.163	0.0089803
0.165	0.0091119
0.167	0.0092457
0.169	0.0093828
0.171	0.0095207
0.173	0.0096592
0.175	0.0097986
0.177	0.0099379
0.179	0.01008
0.181	0.010223
0.183	0.010367
0.185	0.010511
0.187	0.010651
0.189	0.010786
0.191	0.010918
0.193	0.011053
0.195	0.011192
0.197	0.011333
0.199	0.011472
0.201	0.011612
0.203	0.011751
0.205	0.011886
0.207	0.012022
0.209	0.012159
0.211	0.012294
0.213	0.01243
0.215	0.012567
0.217	0.012703
0.219	0.012836
0.221	0.01297
0.223	0.013105
0.225	0.013236
0.227	0.013363
0.229	0.013487
0.231	0.013608
0.233	0.013728
0.235	0.013847
0.237	0.013969
0.239	0.014094
0.241	0.014217
0.243	0.014336
0.245	0.014453
0.247	0.014566
0.249	0.014676
0.251	0.014786
0.253	0.014896
0.255	0.015008
0.257	0.01512
0.259	0.015228
0.261	0.015333
0.263	0.015433
0.265	0.015533
0.267	0.015634
0.269	0.015734
0.271	0.015832
0.273	0.015931
0.275	0.016028
0.277	0.016124
0.279	0.016222
0.281	0.016319
0.283	0.016417
0.285	0.016514
0.287	0.016612
0.289	0.016709
0.291	0.016804
0.293	0.016896
0.295	0.016991
0.297	0.017086
0.299	0.01718
0.301	0.017273
0.303	0.017364
0.305	0.017454
0.307	0.017545
0.309	0.017632
0.311	0.017719
0.313	0.017806
0.315	0.017892
0.317	0.017978
0.319	0.018064
0.321	0.018149
0.323	0.018233
0.325	0.018313
0.327	0.018389
0.329	0.018462
0.331	0.018532
0.333	0.018599
0.335	0.018669
0.337	0.018737
0.339	0.018805
0.341	0.018871
0.343	0.018938
0.345	0.019004
0.347	0.019068
0.349	0.019132
0.351	0.019194
0.353	0.019255
0.355	0.019315
0.357	0.019378
0.359	0.019441
0.361	0.019503
0.363	0.019565
0.365	0.019627
0.367	0.019688
0.369	0.019748
0.371	0.019811
0.373	0.019869
0.375	0.019925
0.377	0.019979
0.379	0.020031
0.381	0.020085
0.383	0.02014
0.385	0.020197
0.387	0.020255
0.389	0.020314
0.391	0.020372
0.393	0.020428
0.395	0.020481
0.397	0.020531
0.399	0.020579
0.401	0.020625
0.403	0.02067
0.405	0.020715
0.407	0.020757
0.409	0.020797
0.411	0.020836
0.413	0.020878
0.415	0.02092
0.417	0.020962
0.419	0.021003
0.421	0.021043
0.423	0.02108
0.425	0.021118
0.427	0.021157
0.429	0.021193
0.431	0.021229
0.433	0.021264
0.435	0.021298
0.437	0.021332
0.439	0.021365
0.441	0.021397
0.443	0.021427
0.445	0.021457
0.447	0.02149
0.449	0.021525
0.451	0.02156
0.453	0.021593
0.455	0.021624
0.457	0.021651
0.459	0.021675
0.461	0.021697
0.463	0.021719
0.465	0.021739
0.467	0.021759
0.469	0.021779
0.471	0.021798
0.473	0.021817
0.475	0.021835
0.477	0.021857
0.479	0.02188
0.481	0.021903
0.483	0.021929
0.485	0.021955
0.487	0.021981
0.489	0.022007
0.491	0.022034
0.493	0.022058
0.495	0.022083
0.497	0.022107
0.499	0.022129
0.501	0.022151
0.503	0.022171
0.505	0.022192
0.507	0.022213
0.509	0.022232
0.511	0.022252
0.513	0.022269
0.515	0.022285
0.517	0.022304
0.519	0.022322
0.521	0.02234
0.523	0.022361
0.525	0.022381
0.527	0.022398
0.529	0.022415
0.531	0.022431
0.533	0.022444
0.535	0.022456
0.537	0.022469
0.539	0.022479
0.541	0.022487
0.543	0.022496
0.545	0.022504
0.547	0.022513
0.549	0.02252
0.551	0.022526
0.553	0.022533
0.555	0.022541
0.557	0.022548
0.559	0.022555
0.561	0.02256
0.563	0.022564
0.565	0.022568
0.567	0.022571
0.569	0.022574
0.571	0.022578
0.573	0.022582
0.575	0.022583
0.577	0.022582
0.579	0.02258
0.581	0.022577
0.583	0.022574
0.585	0.022569
0.587	0.022564
0.589	0.022561
0.591	0.022557
0.593	0.022555
0.595	0.022552
0.597	0.02255
0.599	0.022546
0.601	0.022542
0.603	0.022538
0.605	0.022533
0.607	0.022529
0.609	0.022524
0.611	0.022518
0.613	0.022512
0.615	0.022504
0.617	0.022495
0.619	0.022485
0.621	0.022474
0.623	0.022464
0.625	0.022453
0.627	0.022443
0.629	0.022433
0.631	0.022423
0.633	0.022413
0.635	0.022403
0.637	0.022392
0.639	0.022381
0.641	0.022369
0.643	0.022356
0.645	0.022343
0.647	0.02233
0.649	0.022319
0.651	0.022307
0.653	0.022295
0.655	0.022284
0.657	0.022275
0.659	0.022266
0.661	0.022258
0.663	0.022251
0.665	0.022243
0.667	0.022237
0.669	0.022229
0.671	0.022221
0.673	0.022212
0.675	0.022204
0.677	0.022196
0.679	0.022187
0.681	0.022179
0.683	0.02217
0.685	0.022163
0.687	0.022156
0.689	0.02215
0.691	0.022145
0.693	0.022141
0.695	0.022138
0.697	0.022137
0.699	0.022134
0.701	0.022133
0.703	0.022135
0.705	0.022136
0.707	0.022138
0.709	0.02214
0.711	0.022141
0.713	0.022141
0.715	0.022141
0.717	0.02214
0.719	0.022138
0.721	0.022135
0.723	0.022131
0.725	0.022127
0.727	0.022122
0.729	0.022117
0.731	0.022112
0.733	0.022106
0.735	0.022102
0.737	0.022096
0.739	0.02209
0.741	0.022084
0.743	0.022077
0.745	0.022069
0.747	0.022063
0.749	0.022059
0.751	0.022055
0.753	0.022053
0.755	0.02205
0.757	0.022046
0.759	0.022043
0.761	0.022039
0.763	0.022037
0.765	0.022035
0.767	0.022031
0.769	0.022027
0.771	0.022022
0.773	0.022016
0.775	0.02201
0.777	0.022003
0.779	0.021996
0.781	0.021989
0.783	0.02198
0.785	0.021971
0.787	0.021962
0.789	0.021953
0.791	0.021944
0.793	0.021936
0.795	0.021929
0.797	0.021922
0.799	0.021915
0.801	0.021907
0.803	0.0219
0.805	0.021892
0.807	0.021883
0.809	0.021876
0.811	0.02187
0.813	0.021864
0.815	0.021857
0.817	0.021851
0.819	0.021847
0.821	0.021842
0.823	0.021837
0.825	0.021832
0.827	0.021827
0.829	0.021822
0.831	0.021817
0.833	0.021812
0.835	0.021807
0.837	0.021806
0.839	0.021804
0.841	0.021802
0.843	0.0218
0.845	0.021797
0.847	0.021793
0.849	0.021789
0.851	0.021787
0.853	0.021784
0.855	0.021783
0.857	0.021784
0.859	0.021783
0.861	0.021781
0.863	0.02178
0.865	0.021778
0.867	0.021775
0.869	0.021773
0.871	0.021772
0.873	0.02177
0.875	0.021768
0.877	0.021765
0.879	0.021762
0.881	0.021759
0.883	0.021755
0.885	0.021749
0.887	0.021743
0.889	0.021737
0.891	0.021731
0.893	0.021725
0.895	0.021718
0.897	0.021712
0.899	0.021705
0.901	0.021699
0.903	0.021693
0.905	0.021686
0.907	0.02168
0.909	0.021673
0.911	0.021667
0.913	0.021662
0.915	0.021656
0.917	0.02165
0.919	0.021645
0.921	0.02164
0.923	0.021635
0.925	0.02163
0.927	0.021625
0.929	0.021621
0.931	0.021619
0.933	0.021617
0.935	0.021615
0.937	0.021612
0.939	0.021609
0.941	0.021605
0.943	0.021601
0.945	0.021596
0.947	0.021591
0.949	0.021585
0.951	0.02158
0.953	0.021574
0.955	0.021568
0.957	0.021562
0.959	0.021557
0.961	0.021552
0.963	0.021547
0.965	0.021543
0.967	0.021539
0.969	0.021535
0.971	0.021532
0.973	0.021529
0.975	0.021527
0.977	0.021527
0.979	0.021526
0.981	0.021524
0.983	0.021522
0.985	0.021519
0.987	0.021516
0.989	0.021512
0.991	0.021508
0.993	0.021504
0.995	0.0215
0.997	0.021496
0.999	0.021493
1.001	0.02149
1.003	0.021488
1.005	0.021489
1.007	0.021493
1.009	0.021497
1.011	0.0215
1.013	0.021501
1.015	0.021499
1.017	0.021498
1.019	0.021497
1.021	0.021495
1.023	0.021492
1.025	0.02149
1.027	0.021488
1.029	0.021486
1.031	0.021483
1.033	0.021481
1.035	0.021479
1.037	0.021477
1.039	0.021475
1.041	0.021473
1.043	0.02147
1.045	0.021468
1.047	0.021464
1.049	0.021459
1.051	0.021454
1.053	0.021448
1.055	0.021441
1.057	0.021434
1.059	0.021427
1.061	0.02142
1.063	0.021413
1.065	0.021407
1.067	0.021401
1.069	0.021398
1.071	0.021396
1.073	0.021394
1.075	0.021392
1.077	0.02139
1.079	0.021387
1.081	0.021384
1.083	0.02138
1.085	0.021376
1.087	0.021371
1.089	0.021365
1.091	0.02136
1.093	0.021355
1.095	0.02135
1.097	0.021345
1.099	0.021342
1.101	0.021339
1.103	0.021337
1.105	0.021335
1.107	0.021333
1.109	0.02133
1.111	0.021329
1.113	0.021327
1.115	0.021325
1.117	0.021323
1.119	0.021321
1.121	0.021319
1.123	0.021318
1.125	0.021318
1.127	0.021318
1.129	0.02132
1.131	0.02132
1.133	0.02132
1.135	0.021319
1.137	0.021317
1.139	0.021315
1.141	0.021313
1.143	0.02131
1.145	0.021306
1.147	0.021302
1.149	0.021297
1.151	0.021292
1.153	0.021286
1.155	0.02128
1.157	0.021274
1.159	0.021268
1.161	0.021261
1.163	0.021255
1.165	0.021248
1.167	0.02124
1.169	0.021233
1.171	0.021226
1.173	0.021219
1.175	0.021213
1.177	0.021206
1.179	0.021203
1.181	0.0212
1.183	0.021196
1.185	0.021193
1.187	0.02119
1.189	0.021188
1.191	0.021187
1.193	0.021184
1.195	0.021182
1.197	0.021179
1.199	0.021177
1.201	0.021174
1.203	0.021171
1.205	0.021167
1.207	0.021165
1.209	0.021162
1.211	0.021159
1.213	0.021156
1.215	0.021154
1.217	0.021153
1.219	0.021153
1.221	0.021153
1.223	0.021153
1.225	0.021154
1.227	0.021154
1.229	0.021154
1.231	0.021154
1.233	0.021154
1.235	0.021153
1.237	0.021153
1.239	0.021154
1.241	0.021155
1.243	0.021156
1.245	0.021157
1.247	0.021157
1.249	0.021157
1.251	0.021157
1.253	0.021156
1.255	0.021156
1.257	0.021156
1.259	0.021155
1.261	0.021155
1.263	0.021154
1.265	0.021153
1.267	0.021152
1.269	0.021151
1.271	0.021149
1.273	0.021148
1.275	0.021146
1.277	0.021144
1.279	0.021142
1.281	0.021141
1.283	0.02114
1.285	0.021139
1.287	0.021138
1.289	0.021136
1.291	0.021134
1.293	0.021132
1.295	0.02113
1.297	0.021128
1.299	0.021125
1.301	0.021123
1.303	0.021121
1.305	0.021119
1.307	0.021117
1.309	0.021115
1.311	0.021114
1.313	0.021113
1.315	0.021111
1.317	0.02111
1.319	0.021108
1.321	0.021108
1.323	0.021107
1.325	0.021105
1.327	0.021105
1.329	0.021104
1.331	0.021103
1.333	0.021102
1.335	0.021102
1.337	0.021102
1.339	0.021102
1.341	0.021102
1.343	0.021102
1.345	0.021102
1.347	0.021102
1.349	0.021102
1.351	0.021102
1.353	0.021103
1.355	0.021103
1.357	0.021103
1.359	0.021103
1.361	0.021103
1.363	0.021103
1.365	0.021103
1.367	0.021103
1.369	0.021103
1.371	0.021103
1.373	0.021103
1.375	0.021103
1.377	0.021102
1.379	0.021101
1.381	0.021101
1.383	0.021101
1.385	0.0211
1.387	0.0211
1.389	0.021101
1.391	0.021102
1.393	0.021103
1.395	0.021107
1.397	0.021111
1.399	0.021114
1.401	0.021114
1.403	0.021114
1.405	0.021113
1.407	0.021113
1.409	0.021111
1.411	0.021107
1.413	0.021103
1.415	0.021098
1.417	0.021093
1.419	0.021086
1.421	0.02108
1.423	0.021074
1.425	0.021068
1.427	0.021063
1.429	0.021058
1.431	0.021054
1.433	0.02105
1.435	0.021047
1.437	0.021044
1.439	0.021041
1.441	0.021038
1.443	0.021035
1.445	0.021032
1.447	0.021029
1.449	0.021026
1.451	0.021023
1.453	0.02102
1.455	0.021018
1.457	0.021015
1.459	0.021013
1.461	0.021011
1.463	0.021009
1.465	0.021007
1.467	0.021005
1.469	0.021003
1.471	0.021001
1.473	0.021
1.475	0.020999
1.477	0.020999
1.479	0.020998
1.481	0.020999
1.483	0.021
1.485	0.021
1.487	0.021001
1.489	0.021001
1.491	0.021003
1.493	0.021004
1.495	0.021007
1.497	0.02101
1.499	0.021012
1.501	0.021014
1.503	0.021016
1.505	0.021018
1.507	0.021018
1.509	0.021019
1.511	0.021018
1.513	0.021018
1.515	0.021017
1.517	0.021016
1.519	0.021014
1.521	0.021013
1.523	0.021012
1.525	0.021011
1.527	0.021009
1.529	0.021008
1.531	0.021007
1.533	0.021005
1.535	0.021003
1.537	0.021002
1.539	0.021
1.541	0.020998
1.543	0.020996
1.545	0.020994
1.547	0.020992
1.549	0.02099
1.551	0.020988
1.553	0.020987
1.555	0.020986
1.557	0.020984
1.559	0.020984
1.561	0.020983
1.563	0.020982
1.565	0.020982
1.567	0.020981
1.569	0.02098
1.571	0.020978
1.573	0.020977
1.575	0.020977
1.577	0.020976
1.579	0.020976
1.581	0.020976
1.583	0.020975
1.585	0.020976
1.587	0.020976
1.589	0.020977
1.591	0.020979
1.593	0.020981
1.595	0.020984
1.597	0.020987
1.599	0.020988
1.601	0.020989
1.603	0.02099
1.605	0.02099
1.607	0.02099
1.609	0.020989
1.611	0.020989
1.613	0.020988
1.615	0.020987
1.617	0.020986
1.619	0.020985
1.621	0.020985
1.623	0.020984
1.625	0.020983
1.627	0.020983
1.629	0.020981
1.631	0.02098
1.633	0.02098
1.635	0.020979
1.637	0.020978
1.639	0.020977
1.641	0.020976
1.643	0.020975
1.645	0.020974
1.647	0.020973
1.649	0.020971
1.651	0.02097
1.653	0.020969
1.655	0.020967
1.657	0.020966
1.659	0.020963
1.661	0.020961
1.663	0.020959
1.665	0.020956
1.667	0.020953
1.669	0.020951
1.671	0.020948
1.673	0.020945
1.675	0.020943
1.677	0.020941
1.679	0.02094
1.681	0.020938
1.683	0.020937
1.685	0.020937
1.687	0.020936
1.689	0.020935
1.691	0.020935
1.693	0.020935
1.695	0.020935
1.697	0.020935
1.699	0.020935
1.701	0.020935
1.703	0.020935
1.705	0.020936
1.707	0.020936
1.709	0.020938
1.711	0.020939
1.713	0.020941
1.715	0.020943
1.717	0.020946
1.719	0.020949
1.721	0.020952
1.723	0.020955
1.725	0.020958
1.727	0.020959
1.729	0.020961
1.731	0.020962
1.733	0.020962
1.735	0.020962
1.737	0.020961
1.739	0.02096
1.741	0.02096
1.743	0.020958
1.745	0.020956
1.747	0.020955
1.749	0.020954
1.751	0.020952
1.753	0.020951
1.755	0.020951
1.757	0.02095
1.759	0.02095
1.761	0.020949
1.763	0.020949
1.765	0.020948
1.767	0.020948
1.769	0.020947
1.771	0.020947
1.773	0.020946
1.775	0.020945
1.777	0.020944
1.779	0.020943
1.781	0.020941
1.783	0.02094
1.785	0.020938
1.787	0.020937
1.789	0.020935
1.791	0.020933
1.793	0.020931
1.795	0.02093
1.797	0.020927
1.799	0.020925
1.801	0.020922
1.803	0.020921
1.805	0.020919
1.807	0.020919
1.809	0.020918
1.811	0.020917
1.813	0.020916
1.815	0.020915
1.817	0.020913
1.819	0.020913
1.821	0.020913
1.823	0.020913
1.825	0.020913
1.827	0.020914
1.829	0.020915
1.831	0.020916
1.833	0.020918
1.835	0.020919
1.837	0.020922
1.839	0.020924
1.841	0.020928
1.843	0.020931
1.845	0.020933
1.847	0.020936
1.849	0.020938
1.851	0.020941
1.853	0.020942
1.855	0.020943
1.857	0.020943
1.859	0.020943
1.861	0.020943
1.863	0.020943
1.865	0.020943
1.867	0.020944
1.869	0.020944
1.871	0.020945
1.873	0.020947
1.875	0.020948
1.877	0.020948
1.879	0.020948
1.881	0.020948
1.883	0.020947
1.885	0.020946
1.887	0.020945
1.889	0.020944
1.891	0.020943
1.893	0.020942
1.895	0.02094
1.897	0.020938
1.899	0.020936
1.901	0.020934
1.903	0.020932
1.905	0.020931
1.907	0.020929
1.909	0.020928
1.911	0.020926
1.913	0.020924
1.915	0.020923
1.917	0.020922
1.919	0.020921
1.921	0.020921
1.923	0.02092
1.925	0.02092
1.927	0.020919
1.929	0.020918
1.931	0.020916
1.933	0.020915
1.935	0.020913
1.937	0.020911
1.939	0.02091
1.941	0.020909
1.943	0.020908
1.945	0.020907
1.947	0.020906
1.949	0.020906
1.951	0.020906
1.953	0.020907
1.955	0.020907
1.957	0.020908
1.959	0.02091
1.961	0.020914
1.963	0.020919
1.965	0.020924
1.967	0.020929
1.969	0.020934
1.971	0.02094
1.973	0.020944
1.975	0.020947
1.977	0.020949
1.979	0.02095
1.981	0.020949
1.983	0.020948
1.985	0.020946
1.987	0.020944
1.989	0.020942
1.991	0.020939
1.993	0.020936
1.995	0.020933
1.997	0.020931
1.999	0.020929

==> data/BCUy.dat <==
time	Uy
0.073	-9.595e-005
0.074	-9.6208e-005
0.076	-9.934e-005
0.078	-0.00010587
0.08	-0.00011462
0.082	-0.00012448
0.084	-0.00013543
0.086	-0.00014721
0.088	-0.00015951
0.09	-0.00017161
0.092	-0.00018334
0.094	-0.00019515
0.096	-0.00020705
0.098	-0.00021921
0.1	-0.00023227
0.102	-0.00024505
0.104	-0.00025768
0.106	-0.00027101
0.108	-0.00028543
0.11	-0.00030047
0.112	-0.00031582
0.114	-0.00033147
0.116	-0.00034648
0.118	-0.00036102
0.12	-0.00037571
0.122	-0.00039111
0.124	-0.00040641
0.126	-0.00042143
0.128	-0.00043673
0.13	-0.00045221
0.132	-0.00046752
0.134	-0.00048305
0.136	-0.00049967
0.138	-0.0005165
0.14	-0.00053343
0.142	-0.00055029
0.144	-0.00056715
0.146	-0.00058478
0.148	-0.00060331
0.15	-0.00062237
0.152	-0.00064124
0.154	-0.00066098
0.156	-0.00068194
0.158	-0.00070381
0.16	-0.00072643
0.162	-0.00074956
0.164	-0.00077251
0.166	-0.00079531
0.168	-0.00081865
0.17	-0.00084309
0.172	-0.00086832
0.174	-0.00089431
0.176	-0.00092034
0.178	-0.00094731
0.18	-0.00097521
0.182	-0.0010024
0.184	-0.0010294
0.186	-0.0010559
0.188	-0.0010825
0.19	-0.0011091
0.192	-0.001136
0.194	-0.0011644
0.196	-0.0011946
0.198	-0.0012242
0.2	-0.0012537
0.202	-0.0012842
0.204	-0.0013135
0.206	-0.0013426
0.208	-0.0013726
0.21	-0.0014041
0.212	-0.0014357
0.214	-0.0014676
0.216	-0.0014995
0.218	-0.0015311
0.22	-0.0015632
0.222	-0.0015968
0.224	-0.0016302
0.226	-0.0016625
0.228	-0.0016943
0.23	-0.0017252
0.232	-0.0017559
0.234	-0.0017868
0.236	-0.0018194
0.238	-0.0018541
0.24	-0.0018892
0.242	-0.0019234
0.244	-0.0019565
0.246	-0.0019886
0.248	-0.0020197
0.25	-0.0020499
0.252	-0.0020801
0.254	-0.0021122
0.256	-0.0021459
0.258	-0.0021789
0.26	-0.0022114
0.262	-0.0022423
0.264	-0.0022725
0.266	-0.0023036
0.268	-0.0023356
0.27	-0.0023678
0.272	-0.0023995
0.274	-0.0024309
0.276	-0.0024617
0.278	-0.0024929
0.28	-0.0025254
0.282	-0.0025584
0.284	-0.0025906
0.286	-0.0026225
0.288	-0.0026547
0.29	-0.0026864
0.292	-0.0027174
0.294	-0.002749
0.296	-0.0027811
0.298	-0.0028129
0.3	-0.002845
0.302	-0.0028771
0.304	-0.0029083
0.306	-0.0029398
0.308	-0.0029712
0.31	-0.0030016
0.312	-0.0030321
0.314	-0.003063
0.316	-0.0030939
0.318	-0.0031252
0.32	-0.0031568
0.322	-0.0031877
0.324	-0.0032173
0.326	-0.0032458
0.328	-0.0032733
0.33	-0.0033001
0.332	-0.0033265
0.334	-0.0033539
0.336	-0.0033818
0.338	-0.0034088
0.34	-0.0034354
0.342	-0.0034612
0.344	-0.0034873
0.346	-0.0035123
0.348	-0.0035366
0.35	-0.0035618
0.352	-0.0035866
0.354	-0.003612
0.356	-0.0036385
0.358	-0.0036649
0.36	-0.0036902
0.362	-0.0037153
0.364	-0.0037401
0.366	-0.0037638
0.368	-0.0037867
0.37	-0.0038116
0.372	-0.0038353
0.374	-0.0038577
0.376	-0.0038798
0.378	-0.0039018
0.38	-0.0039251
0.382	-0.0039496
0.384	-0.003974
0.386	-0.0039987
0.388	-0.004024
0.39	-0.004047
0.392	-0.0040696
0.394	-0.004092
0.396	-0.0041136
0.398	-0.0041351
0.4	-0.0041566
0.402	-0.0041768
0.404	-0.0041974
0.406	-0.0042175
0.408	-0.004237
0.41	-0.0042551
0.412	-0.0042734
0.414	-0.0042925
0.416	-0.0043116
0.418	-0.0043305
0.42	-0.0043486
0.422	-0.0043654
0.424	-0.004382
0.426	-0.0043978
0.428	-0.0044127
0.43	-0.0044274
0.432	-0.004442
0.434	-0.0044564
0.436	-0.0044722
0.438	-0.0044883
0.44	-0.0045028
0.442	-0.004516
0.444	-0.0045296
0.446	-0.0045454
0.448	-0.0045613
0.45	-0.0045761
0.452	-0.00459
0.454	-0.0046035
0.456	-0.0046155
0.458	-0.0046264
0.46	-0.0046363
0.462	-0.0046464
0.464	-0.0046562
0.466	-0.0046663
0.468	-0.0046775
0.47	-0.0046886
0.472	-0.0046993
0.474	-0.0047096
0.476	-0.0047215
0.478	-0.0047341
0.48	-0.0047446
0.482	-0.0047556
0.484	-0.0047667
0.486	-0.0047785
0.488	-0.0047906
0.49	-0.0048032
0.492	-0.0048159
0.494	-0.004829
0.496	-0.0048406
0.498	-0.0048502
0.5	-0.0048607
0.502	-0.0048722
0.504	-0.0048834
0.506	-0.0048948
0.508	-0.0049053
0.51	-0.0049157
0.512	-0.0049253
0.514	-0.0049339
0.516	-0.0049439
0.518	-0.0049547
0.52	-0.0049638
0.522	-0.0049736
0.524	-0.0049828
0.526	-0.004991
0.528	-0.0049986
0.53	-0.0050063
0.532	-0.005013
0.534	-0.0050185
0.536	-0.0050247
0.538	-0.0050313
0.54	-0.0050368
0.542	-0.0050423
0.544	-0.0050481
0.546	-0.0050532
0.548	-0.0050568
0.55	-0.0050595
0.552	-0.0050627
0.554	-0.0050681
0.556	-0.0050739
0.558	-0.0050782
0.56	-0.0050816
0.562	-0.0050835
0.564	-0.0050849
0.566	-0.0050858
0.568	-0.0050874
0.57	-0.0050892
0.572	-0.0050912
0.574	-0.0050929
0.576	-0.0050931
0.578	-0.0050923
0.58	-0.0050913
0.582	-0.0050903
0.584	-0.0050893
0.586	-0.0050876
0.588	-0.0050879
0.59	-0.0050875
0.592	-0.005086
0.594	-0.0050856
0.596	-0.0050839
0.598	-0.0050818
0.6	-0.0050794
0.602	-0.0050769
0.604	-0.005074
0.606	-0.0050712
0.608	-0.0050685
0.61	-0.0050661
0.612	-0.0050637
0.614	-0.0050609
0.616	-0.0050576
0.618	-0.0050535
0.62	-0.0050485
0.622	-0.0050433
0.624	-0.005038
0.626	-0.0050325
0.628	-0.0050278
0.63	-0.0050231
0.632	-0.0050185
0.634	-0.0050138
0.636	-0.0050086
0.638	-0.0050031
0.64	-0.0049973
0.642	-0.0049914
0.644	-0.0049854
0.646	-0.0049794
0.648	-0.0049741
0.65	-0.0049688
0.652	-0.0049637
0.654	-0.004959
0.656	-0.0049546
0.658	-0.0049497
0.66	-0.0049447
0.662	-0.0049409
0.664	-0.0049375
0.666	-0.0049347
0.668	-0.0049315
0.67	-0.0049277
0.672	-0.0049235
0.674	-0.0049197
0.676	-0.0049157
0.678	-0.0049119
0.68	-0.0049081
0.682	-0.0049044
0.684	-0.0049012
0.686	-0.0048986
0.688	-0.0048961
0.69	-0.0048938
0.692	-0.0048919
0.694	-0.0048899
0.696	-0.0048889
0.698	-0.0048876
0.7	-0.0048869
0.702	-0.004888
0.704	-0.0048889
0.706	-0.0048889
0.708	-0.0048884
0.71	-0.0048878
0.712	-0.004887
0.714	-0.0048862
0.716	-0.0048852
0.718	-0.0048836
0.72	-0.0048815
0.722	-0.0048789
0.724	-0.0048765
0.726	-0.0048737
0.728	-0.0048707
0.73	-0.0048674
0.732	-0.0048638
0.734	-0.0048605
0.736	-0.0048577
0.738	-0.0048542
0.74	-0.0048509
0.742	-0.0048472
0.744	-0.0048432
0.746	-0.0048395
0.748	-0.0048374
0.75	-0.0048355
0.752	-0.0048338
0.754	-0.0048322
0.756	-0.0048299
0.758	-0.0048276
0.76	-0.0048248
0.762	-0.0048227
0.764	-0.0048208
0.766	-0.0048185
0.768	-0.0048161
0.77	-0.0048133
0.772	-0.0048103
0.774	-0.004807
0.776	-0.004804
0.778	-0.0048003
0.78	-0.0047961
0.782	-0.0047916
0.784	-0.0047867
0.786	-0.0047818
0.788	-0.0047771
0.79	-0.0047724
0.792	-0.0047684
0.794	-0.0047645
0.796	-0.0047606
0.798	-0.0047569
0.8	-0.0047524
0.802	-0.0047481
0.804	-0.0047437
0.806	-0.0047391
0.808	-0.0047342
0.81	-0.0047299
0.812	-0.0047266
0.814	-0.0047233
0.816	-0.0047199
0.818	-0.0047172
0.82	-0.0047143
0.822	-0.0047116
0.824	-0.0047093
0.826	-0.0047065
0.828	-0.0047033
0.83	-0.0047003
0.832	-0.004697
0.834	-0.0046939
0.836	-0.0046923
0.838	-0.004692
0.84	-0.0046913
0.842	-0.00469
0.844	-0.0046883
0.846	-0.0046865
0.848	-0.0046844
0.85	-0.0046828
0.852	-0.004682
0.854	-0.0046819
0.856	-0.0046835
0.858	-0.0046846
0.86	-0.0046844
0.862	-0.0046834
0.864	-0.0046817
0.866	-0.0046794
0.868	-0.0046781
0.87	-0.0046773
0.872	-0.004677
0.874	-0.0046766
0.876	-0.0046759
0.878	-0.0046746
0.88	-0.0046723
0.882	-0.0046698
0.884	-0.0046673
0.886	-0.0046637
0.888	-0.0046604
0.89	-0.0046582
0.892	-0.0046558
0.894	-0.0046533
0.896	-0.0046513
0.898	-0.0046491
0.9	-0.004647
0.902	-0.0046448
0.904	-0.0046424
0.906	-0.0046401
0.908	-0.0046376
0.91	-0.004635
0.912	-0.0046325
0.914	-0.00463
0.916	-0.004627
0.918	-0.0046243
0.92	-0.0046216
0.922	-0.0046188
0.924	-0.0046161
0.926	-0.0046135
0.928	-0.0046112
0.93	-0.0046097
0.932	-0.0046087
0.934	-0.004607
0.936	-0.0046043
0.938	-0.0046015
0.94	-0.0045987
0.942	-0.0045964
0.944	-0.0045944
0.946	-0.0045922
0.948	-0.0045902
0.95	-0.0045881
0.952	-0.0045854
0.954	-0.0045826
0.956	-0.0045795
0.958	-0.0045764
0.96	-0.0045735
0.962	-0.0045705
0.964	-0.0045676
0.966	-0.0045648
0.968	-0.0045617
0.97	-0.0045588
0.972	-0.0045569
0.974	-0.0045554
0.976	-0.0045547
0.978	-0.0045548
0.98	-0.0045538
0.982	-0.0045522
0.984	-0.0045503
0.986	-0.0045486
0.988	-0.0045465
0.99	-0.004544
0.992	-0.0045413
0.994	-0.0045387
0.996	-0.0045363
0.998	-0.0045336
1	-0.0045315
1.002	-0.0045308
1.004	-0.004532
1.006	-0.0045341
1.008	-0.0045371
1.01	-0.0045387
1.012	-0.0045384
1.014	-0.0045367
1.016	-0.0045345
1.018	-0.0045336
1.02	-0.0045332
1.022	-0.0045328
1.024	-0.0045322
1.026	-0.0045325
1.028	-0.0045334
1.03	-0.004533
1.032	-0.0045322
1.034	-0.0045311
1.036	-0.0045298
1.038	-0.004528
1.04	-0.0045257
1.042	-0.0045233
1.044	-0.0045216
1.046	-0.0045198
1.048	-0.0045181
1.05	-0.0045162
1.052	-0.0045144
1.054	-0.0045124
1.056	-0.0045099
1.058	-0.0045071
1.06	-0.0045034
1.062	-0.0044996
1.064	-0.0044956
1.066	-0.0044921
1.068	-0.00449
1.07	-0.0044889
1.072	-0.0044877
1.074	-0.0044867
1.076	-0.0044854
1.078	-0.0044843
1.08	-0.0044828
1.082	-0.0044812
1.084	-0.004479
1.086	-0.0044764
1.088	-0.0044738
1.09	-0.0044715
1.092	-0.0044696
1.094	-0.0044681
1.096	-0.0044666
1.098	-0.004465
1.1	-0.0044634
1.102	-0.0044623
1.104	-0.004462
1.106	-0.0044614
1.108	-0.0044607
1.11	-0.0044599
1.112	-0.0044588
1.114	-0.0044573
1.116	-0.0044558
1.118	-0.0044544
1.12	-0.004453
1.122	-0.0044524
1.124	-0.0044529
1.126	-0.0044534
1.128	-0.0044543
1.13	-0.0044542
1.132	-0.0044533
1.134	-0.0044522
1.136	-0.0044509
1.138	-0.0044493
1.14	-0.0044478
1.142	-0.0044463
1.144	-0.004445
1.146	-0.004444
1.148	-0.0044428
1.15	-0.0044416
1.152	-0.0044402
1.154	-0.0044385
1.156	-0.0044363
1.158	-0.0044341
1.16	-0.0044317
1.162	-0.0044292
1.164	-0.0044267
1.166	-0.0044239
1.168	-0.004421
1.17	-0.0044181
1.172	-0.004415
1.174	-0.004412
1.176	-0.004409
1.178	-0.0044067
1.18	-0.0044052
1.182	-0.0044028
1.184	-0.004401
1.186	-0.0044001
1.188	-0.0043987
1.19	-0.004398
1.192	-0.0043965
1.194	-0.0043948
1.196	-0.0043929
1.198	-0.0043915
1.2	-0.0043906
1.202	-0.0043895
1.204	-0.0043882
1.206	-0.0043873
1.208	-0.0043865
1.21	-0.0043858
1.212	-0.0043852
1.214	-0.0043844
1.216	-0.0043837
1.218	-0.0043834
1.22	-0.0043829
1.222	-0.004383
1.224	-0.0043833
1.226	-0.0043832
1.228	-0.004383
1.23	-0.0043829
1.232	-0.0043828
1.234	-0.0043827
1.236	-0.0043826
1.238	-0.0043825
1.24	-0.0043825
1.242	-0.0043821
1.244	-0.0043815
1.246	-0.0043808
1.248	-0.0043802
1.25	-0.0043798
1.252	-0.004379
1.254	-0.0043778
1.256	-0.004377
1.258	-0.0043761
1.26	-0.0043758
1.262	-0.0043767
1.264	-0.0043766
1.266	-0.004376
1.268	-0.0043754
1.27	-0.0043746
1.272	-0.0043745
1.274	-0.0043742
1.276	-0.0043742
1.278	-0.0043743
1.28	-0.0043738
1.282	-0.0043734
1.284	-0.0043727
1.286	-0.0043723
1.288	-0.0043721
1.29	-0.0043715
1.292	-0.0043703
1.294	-0.004369
1.296	-0.0043682
1.298	-0.004367
1.3	-0.0043658
1.302	-0.0043646
1.304	-0.0043634
1.306	-0.0043624
1.308	-0.0043619
1.31	-0.0043616
1.312	-0.0043612
1.314	-0.0043606
1.316	-0.0043603
1.318	-0.00436
1.32	-0.0043599
1.322	-0.0043594
1.324	-0.004359
1.326	-0.0043583
1.328	-0.0043579
1.33	-0.0043575
1.332	-0.0043569
1.334	-0.0043561
1.336	-0.0043554
1.338	-0.0043551
1.34	-0.0043548
1.342	-0.0043542
1.344	-0.0043535
1.346	-0.004353
1.348	-0.0043532
1.35	-0.004353
1.352	-0.0043528
1.354	-0.0043523
1.356	-0.0043519
1.358	-0.0043517
1.36	-0.0043515
1.362	-0.0043511
1.364	-0.0043502
1.366	-0.0043493
1.368	-0.0043489
1.37	-0.0043484
1.372	-0.0043477
1.374	-0.0043471
1.376	-0.0043466
1.378	-0.004346
1.38	-0.0043457
1.382	-0.0043454
1.384	-0.0043454
1.386	-0.0043453
1.388	-0.0043447
1.39	-0.0043444
1.392	-0.0043437
1.394	-0.004344
1.396	-0.0043449
1.398	-0.0043444
1.4	-0.0043428
1.402	-0.0043409
1.404	-0.0043393
1.406	-0.0043389
1.408	-0.0043393
1.41	-0.0043381
1.412	-0.004337
1.414	-0.004336
1.416	-0.0043341
1.418	-0.0043321
1.42	-0.00433
1.422	-0.0043276
1.424	-0.0043247
1.426	-0.0043221
1.428	-0.0043197
1.43	-0.0043176
1.432	-0.0043155
1.434	-0.0043134
1.436	-0.0043116
1.438	-0.0043102
1.44	-0.0043086
1.442	-0.0043069
1.444	-0.0043055
1.446	-0.004304
1.448	-0.0043025
1.45	-0.0043007
1.452	-0.0042985
1.454	-0.0042967
1.456	-0.004295
1.458	-0.0042939
1.46	-0.0042932
1.462	-0.0042923
1.464	-0.0042915
1.466	-0.0042909
1.468	-0.00429
1.47	-0.0042895
1.472	-0.0042889
1.474	-0.0042891
1.476	-0.0042895
1.478	-0.0042896
1.48	-0.0042897
1.482	-0.0042904
1.484	-0.0042906
1.486	-0.00429
1.488	-0.0042896
1.49	-0.0042893
1.492	-0.0042891
1.494	-0.0042899
1.496	-0.0042913
1.498	-0.0042928
1.5	-0.004294
1.502	-0.0042949
1.504	-0.0042955
1.506	-0.0042959
1.508	-0.0042956
1.51	-0.004295
1.512	-0.004295
1.514	-0.004295
1.516	-0.0042948
1.518	-0.0042947
1.52	-0.004294
1.522	-0.004293
1.524	-0.0042923
1.526	-0.0042919
1.528	-0.0042914
1.53	-0.0042909
1.532	-0.0042906
1.534	-0.00429
1.536	-0.0042891
1.538	-0.0042883
1.54	-0.0042875
1.542	-0.0042867
1.544	-0.0042856
1.546	-0.0042846
1.548	-0.0042835
1.55	-0.0042825
1.552	-0.0042817
1.554	-0.0042812
1.556	-0.0042801
1.558	-0.004279
1.56	-0.0042783
1.562	-0.0042777
1.564	-0.0042774
1.566	-0.0042772
1.568	-0.0042774
1.57	-0.0042775
1.572	-0.0042776
1.574	-0.0042778
1.576	-0.0042779
1.578	-0.004278
1.58	-0.004278
1.582	-0.004278
1.584	-0.0042779
1.586	-0.0042775
1.588	-0.0042773
1.59	-0.0042783
1.592	-0.0042796
1.594	-0.0042808
1.596	-0.004282
1.598	-0.0042832
1.6	-0.0042842
1.602	-0.0042851
1.604	-0.0042856
1.606	-0.0042857
1.608	-0.0042856
1.61	-0.0042856
1.612	-0.0042855
1.614	-0.0042854
1.616	-0.0042851
1.618	-0.0042849
1.62	-0.0042849
1.622	-0.0042851
1.624	-0.0042846
1.626	-0.0042846
1.628	-0.0042841
1.63	-0.0042839
1.632	-0.0042835
1.634	-0.004283
1.636	-0.0042827
1.638	-0.0042825
1.64	-0.0042826
1.642	-0.0042821
1.644	-0.0042817
1.646	-0.004281
1.648	-0.0042804
1.65	-0.0042796
1.652	-0.0042787
1.654	-0.004278
1.656	-0.0042772
1.658	-0.0042764
1.66	-0.0042755
1.662	-0.0042744
1.664	-0.0042735
1.666	-0.0042724
1.668	-0.0042714
1.67	-0.0042704
1.672	-0.0042692
1.674	-0.004268
1.676	-0.0042668
1.678	-0.0042659
1.68	-0.0042652
1.682	-0.0042647
1.684	-0.0042649
1.686	-0.0042647
1.688	-0.0042649
1.69	-0.0042653
1.692	-0.0042656
1.694	-0.0042659
1.696	-0.0042662
1.698	-0.0042663
1.7	-0.0042661
1.702	-0.0042661
1.704	-0.0042659
1.706	-0.0042661
1.708	-0.0042672
1.71	-0.0042687
1.712	-0.0042702
1.714	-0.0042716
1.716	-0.004273
1.718	-0.0042738
1.72	-0.0042742
1.722	-0.0042742
1.724	-0.0042744
1.726	-0.0042748
1.728	-0.0042752
1.73	-0.0042759
1.732	-0.0042763
1.734	-0.0042763
1.736	-0.0042764
1.738	-0.0042762
1.74	-0.0042764
1.742	-0.0042765
1.744	-0.0042766
1.746	-0.0042765
1.748	-0.0042762
1.75	-0.0042761
1.752	-0.0042759
1.754	-0.004276
1.756	-0.004276
1.758	-0.0042761
1.76	-0.0042761
1.762	-0.0042758
1.764	-0.0042759
1.766	-0.0042757
1.768	-0.0042755
1.77	-0.0042753
1.772	-0.0042747
1.774	-0.0042744
1.776	-0.004274
1.778	-0.0042735
1.78	-0.0042731
1.782	-0.0042723
1.784	-0.0042717
1.786	-0.0042709
1.788	-0.00427
1.79	-0.004269
1.792	-0.0042678
1.794	-0.0042667
1.796	-0.0042654
1.798	-0.004264
1.8	-0.0042629
1.802	-0.0042616
1.804	-0.0042604
1.806	-0.0042596
1.808	-0.004259
1.81	-0.0042587
1.812	-0.0042584
1.814	-0.0042582
1.816	-0.0042578
1.818	-0.0042573
1.82	-0.0042569
1.822	-0.0042565
1.824	-0.0042566
1.826	-0.0042571
1.828	-0.0042572
1.83	-0.0042572
1.832	-0.004257
1.834	-0.0042572
1.836	-0.0042578
1.838	-0.0042581
1.84	-0.0042583
1.842	-0.0042587
1.844	-0.0042596
1.846	-0.0042604
1.848	-0.0042611
1.85	-0.0042617
1.852	-0.0042623
1.854	-0.0042629
1.856	-0.0042633
1.858	-0.0042628
1.86	-0.0042627
1.862	-0.0042624
1.864	-0.004262
1.866	-0.0042613
1.868	-0.0042607
1.87	-0.0042604
1.872	-0.0042605
1.874	-0.0042606
1.876	-0.0042606
1.878	-0.0042604
1.88	-0.00426
1.882	-0.0042596
1.884	-0.0042595
1.886	-0.0042586
1.888	-0.0042579
1.89	-0.0042573
1.892	-0.0042567
1.894	-0.0042562
1.896	-0.0042553
1.898	-0.0042547
1.9	-0.0042538
1.902	-0.0042526
1.904	-0.0042514
1.906	-0.0042502
1.908	-0.0042492
1.91	-0.0042482
1.912	-0.0042475
1.914	-0.0042466
1.916	-0.0042457
1.918	-0.004245
1.92	-0.0042445
1.922	-0.0042442
1.924	-0.0042442
1.926	-0.0042444
1.928	-0.0042443
1.93	-0.004244
1.932	-0.0042435
1.934	-0.0042431
1.936	-0.0042425
1.938	-0.0042423
1.94	-0.0042421
1.942	-0.0042415
1.944	-0.0042411
1.946	-0.0042409
1.948	-0.0042412
1.95	-0.0042415
1.952	-0.0042418
1.954	-0.0042423
1.956	-0.0042427
1.958	-0.0042435
1.96	-0.004245
1.962	-0.0042466
1.964	-0.0042479
1.966	-0.0042484
1.968	-0.0042492
1.97	-0.0042502
1.972	-0.0042513
1.974	-0.0042521
1.976	-0.0042526
1.978	-0.0042529
1.98	-0.0042525
1.982	-0.0042517
1.984	-0.004251
1.986	-0.0042499
1.988	-0.0042484
1.99	-0.0042471
1.992	-0.0042457
1.994	-0.0042439
1.996	-0.0042425
1.998	-0.0042416
2	-0.004241

==> data/Codina.dat <==
0	0
0.01	0.00036853
0.02	0.0036347
0.03	0.012287
0.04	0.026196
0.05	0.041965
0.06	0.054573
0.07	0.061206
0.08	0.063015
0.09	0.063647
0.1	0.066382
0.11	0.072283
0.12	0.080344
0.13	0.088868
0.14	0.096517
0.15	0.10297
0.16	0.10869
0.17	0.11447
0.18	0.12082
0.19	0.12773
0.2	0.13485
0.21	0.14179
0.22	0.14839
0.23	0.15478
0.24	0.16115
0.25	0.16774
0.26	0.17451
0.27	0.1814
0.28	0.18823
0.29	0.19495
0.3	0.20157
0.31	0.20821
0.32	0.21492
0.33	0.22176
0.34	0.22866
0.35	0.23566
0.36	0.24271
0.37	0.24989
0.38	0.25727
0.39	0.26494
0.4	0.27287
0.41	0.28114
0.42	0.28959
0.43	0.29836
0.44	0.30721
0.45	0.3162
0.46	0.3251
0.47	0.33396
0.48	0.34266
0.49	0.35115
0.5	0.3593
0.51	0.36701
0.52	0.3741
0.53	0.38044
0.54	0.38593
0.55	0.39053
0.56	0.39427
0.57	0.39718
0.58	0.39933
0.59	0.40073
0.6	0.4015
0.61	0.40174
0.62	0.40161
0.63	0.40121
0.64	0.40064
0.65	0.39995
0.66	0.39923
0.67	0.39854
0.68	0.39799
0.69	0.39768
0.7	0.39768
0.71	0.39807
0.72	0.39888
0.73	0.40015
0.74	0.40192
0.75	0.40423
0.76	0.40711
0.77	0.41059
0.78	0.41467
0.79	0.41934
0.8	0.42459
0.81	0.43039
0.82	0.43675
0.83	0.44366
0.84	0.45111
0.85	0.45908
0.86	0.46754
0.87	0.47645
0.88	0.48579
0.89	0.49553
0.9	0.50563
0.91	0.51608
0.92	0.52683
0.93	0.53788
0.94	0.54919
0.95	0.56077
0.96	0.57259
0.97	0.58464
0.98	0.59691
0.99	0.60939
1	0.62205
1.01	0.63487
1.02	0.64785
1.03	0.66099
1.04	0.67428
1.05	0.68773
1.06	0.70133
1.07	0.71509
1.08	0.72899
1.09	0.74305
1.1	0.75729
1.11	0.77171
1.12	0.78632
1.13	0.80112
1.14	0.81614
1.15	0.83139
1.16	0.84688
1.17	0.86264
1.18	0.87867
1.19	0.89497
1.2	0.91153
1.21	0.92833
1.22	0.94538
1.23	0.96268
1.24	0.98023
1.25	0.99805
1.26	1.0161
1.27	1.0344
1.28	1.0529
1.29	1.0717
1.3	1.0906
1.31	1.1098
1.32	1.1293
1.33	1.1489
1.34	1.1688
1.35	1.1889
1.36	1.2091
1.37	1.2296
1.38	1.2503
1.39	1.2712
1.4	1.2923
1.41	1.3136
1.42	1.3351
1.43	1.3567
1.44	1.3785
1.45	1.4004
1.46	1.4225
1.47	1.4446
1.48	1.4669
1.49	1.4892
1.5	1.5116
1.51	1.5342
1.52	1.5569
1.53	1.5796
1.54	1.6025
1.55	1.6255
1.56	1.6486
1.57	1.6718
1.58	1.6951
1.59	1.7186
1.6	1.7421
1.61	1.7658
1.62	1.7897
1.63	1.8136
1.64	1.8376
1.65	1.8616
1.66	1.8858
1.67	1.9101
1.68	1.9344
1.69	1.9588
1.7	1.9831
1.71	2.0076
1.72	2.032
1.73	2.0564
1.74	2.0805
1.75	2.1044
1.76	2.1281
1.77	2.1518
1.78	2.1754
1.79	2.199
1.8	2.2223
1.81	2.2454
1.82	2.2681
1.83	2.2906
1.84	2.3127
1.85	2.3345
1.86	2.3559
1.87	2.3768
1.88	2.3974
1.89	2.4175
1.9	2.4372
1.91	2.4565
1.92	2.4753
1.93	2.4936
1.94	2.5116
1.95	2.5291
1.96	2.5462
1.97	2.5628
1.98	2.5788
1.99	2.5943
2	2.6095
2.01	2.6245
2.02	2.6395
2.03	2.6544
2.04	2.6692
2.05	2.6837
2.06	2.698
2.07	2.7122
2.08	2.7263
2.09	2.7403
2.1	2.7542
2.11	2.768
2.12	2.7817
2.13	2.7955
2.14	2.8092
2.15	2.8229
2.16	2.8366
2.17	2.8503
2.18	2.8641
2.19	2.8779
2.2	2.8918
2.21	2.9057
2.22	2.9198
2.23	2.9339
2.24	2.9482
2.25	2.9625
2.26	2.977
2.27	2.9916
2.28	3.0063
2.29	3.0211
2.3	3.0361
2.31	3.0512
2.32	3.0665
2.33	3.0819
2.34	3.0975
2.35	3.1133
2.36	3.1292
2.37	3.1453
2.38	3.1617
2.39	3.1782
2.4	3.1949
2.41	3.2117
2.42	3.2287
2.43	3.2459
2.44	3.2632
2.45	3.2807
2.46	3.2984
2.47	3.3162
2.48	3.3341
2.49	3.3521
2.5	3.3703
2.51	3.3885
2.52	3.4068
2.53	3.4252
2.54	3.4436
2.55	3.4621
2.56	3.4806
2.57	3.4991
2.58	3.5176
2.59	3.5362
2.6	3.5547
2.61	3.5732
2.62	3.5917
2.63	3.6101
2.64	3.6285
2.65	3.6469
2.66	3.6652
2.67	3.6834
2.68	3.7015
2.69	3.7196
2.7	3.7376
2.71	3.7555
2.72	3.7732
2.73	3.791
2.74	3.8085
2.75	3.8259
2.76	3.843
2.77	3.86
2.78	3.8769
2.79	3.8936
2.8	3.9101
2.81	3.9265
2.82	3.9427
2.83	3.9587
2.84	3.9744
2.85	3.99
2.86	4.0054
2.87	4.0206
2.88	4.0355
2.89	4.0503
2.9	4.0648
2.91	4.0791
2.92	4.0931
2.93	4.1069
2.94	4.1204
2.95	4.1337
2.96	4.1468
2.97	4.1596
2.98	4.1722
2.99	4.1845
3	4.1966
3.01	4.2084
3.02	4.22
3.03	4.2314
3.04	4.2426
3.05	4.2536
3.06	4.2644
3.07	4.275
3.08	4.2855
3.09	4.2957
3.1	4.3057
3.11	4.3155
3.12	4.3251
3.13	4.3346
3.14	4.3441
3.15	4.3534
3.16	4.3625
3.17	4.3714
3.18	4.3801
3.19	4.3887
3.2	4.3973
3.21	4.4058
3.22	4.4142
3.23	4.4226
3.24	4.4308
3.25	4.439
3.26	4.447
3.27	4.455
3.28	4.4629
3.29	4.4707
3.3	4.4784
3.31	4.4861
3.32	4.4936
3.33	4.501
3.34	4.5084
3.35	4.5156
3.36	4.5227
3.37	4.5297
3.38	4.5366
3.39	4.5434
3.4	4.55
3.41	4.5565
3.42	4.5629
3.43	4.5692
3.44	4.5753
3.45	4.5812
3.46	4.5871
3.47	4.5927
3.48	4.5983
3.49	4.6036
3.5	4.6089
3.51	4.6139
3.52	4.6188
3.53	4.6236
3.54	4.6282
3.55	4.6327
3.56	4.637
3.57	4.6412
3.58	4.6453
3.59	4.6492
3.6	4.6529
3.61	4.6565
3.62	4.66
3.63	4.6633
3.64	4.6665
3.65	4.6695
3.66	4.6724
3.67	4.6751
3.68	4.6777
3.69	4.6802
3.7	4.6825
3.71	4.6847
3.72	4.6868
3.73	4.6887
3.74	4.6905
3.75	4.6921
3.76	4.6937
3.77	4.695
3.78	4.6963
3.79	4.6974
3.8	4.6984
3.81	4.6992
3.82	4.6999
3.83	4.7006
3.84	4.7011
3.85	4.7015
3.86	4.7018
3.87	4.702
3.88	4.7021
3.89	4.7021
3.9	4.7021
3.91	4.702
3.92	4.7018
3.93	4.7016
3.94	4.7014
3.95	4.7011
3.96	4.7008
3.97	4.7005
3.98	4.7002
3.99	4.6999
4	4.6996
4.01	4.6992
4.02	4.6989
4.03	4.6986
4.04	4.6983
4.05	4.6981
4.06	4.6978
4.07	4.6976
4.08	4.6974
4.09	4.6972
4.1	4.6971
4.11	4.697
4.12	4.6969
4.13	4.6969
4.14	4.697
4.15	4.6971
4.16	4.6972
4.17	4.6974
4.18	4.6976
4.19	4.6979
4.2	4.6983
4.21	4.6986
4.22	4.699
4.23	4.6995
4.24	4.7001
4.25	4.7007
4.26	4.7013
4.27	4.7021
4.28	4.7029
4.29	4.7037
4.3	4.7046
4.31	4.7056
4.32	4.7067
4.33	4.7077
4.34	4.7089
4.35	4.7101
4.36	4.7114
4.37	4.7127
4.38	4.7141
4.39	4.7155
4.4	4.717
4.41	4.7186
4.42	4.7201
4.43	4.7218
4.44	4.7234
4.45	4.7251
4.46	4.7269
4.47	4.7286
4.48	4.7304
4.49	4.7322
4.5	4.734
4.51	4.7358
4.52	4.7376
4.53	4.7393
4.54	4.7411
4.55	4.7428
4.56	4.7445
4.57	4.7462
4.58	4.7478
4.59	4.7494
4.6	4.7509
4.61	4.7524
4.62	4.7538
4.63	4.7552
4.64	4.7564
4.65	4.7576
4.66	4.7587
4.67	4.7597
4.68	4.7607
4.69	4.7615
4.7	4.7622
4.71	4.7628
4.72	4.7633
4.73	4.7637
4.74	4.7639
4.75	4.764
4.76	4.764
4.77	4.7639
4.78	4.7637
4.79	4.7633
4.8	4.7628
4.81	4.7621
4.82	4.7613
4.83	4.7604
4.84	4.7593
4.85	4.7581
4.86	4.7568
4.87	4.7553
4.88	4.7537
4.89	4.752
4.9	4.7501
4.91	4.7481
4.92	4.746
4.93	4.7438
4.94	4.7415
4.95	4.739
4.96	4.7365
4.97	4.7339
4.98	4.7313
4.99	4.7285

==> data/Codina2.dat <==
0	0
0.1	0.00021688
0.2	0.00038193
0.3	0.0036091
0.4	0.0073571
0.5	0.014326
0.6	0.023508
0.7	0.036282
0.8	0.051441
0.9	0.069916
1	0.090483
1.1	0.11466
1.2	0.14081
1.3	0.1703
1.4	0.20132
1.5	0.23612
1.6	0.27205
1.7	0.31179
1.8	0.35245
1.9	0.39689
2	0.44142
2.1	0.4902
2.2	0.5386
2.3	0.59034
2.4	0.6416
2.5	0.69648
2.6	0.75092
2.7	0.8085
2.8	0.86558
2.9	0.92525
3	0.98423
3.1	1.0452
3.2	1.1053
3.3	1.1667
3.4	1.2269
3.5	1.2877
3.6	1.3472
3.7	1.4068
3.8	1.4653
3.9	1.5235
4	1.5808
4.1	1.6376
4.2	1.6935
4.3	1.7486
4.4	1.8029
4.5	1.8567
4.6	1.9099
4.7	1.9625
4.8	2.0146
4.9	2.066
5	2.1171
5.1	2.1677
5.2	2.2179
5.3	2.2676
5.4	2.317
5.5	2.3661
5.6	2.415
5.7	2.4637
5.8	2.512
5.9	2.56
6	2.6076
6.1	2.6548
6.2	2.7017
6.3	2.7482
6.4	2.7943
6.5	2.8399
6.6	2.885
6.7	2.9296
6.8	2.9735
6.9	3.0169
7	3.0594
7.1	3.1011
7.2	3.142
7.3	3.1821
7.4	3.2214
7.5	3.2599
7.6	3.2973
7.7	3.3338
7.8	3.3692
7.9	3.4035
8	3.4369
8.1	3.4691
8.2	3.5005
8.3	3.5305
8.4	3.5593
8.5	3.5871
8.6	3.614
8.7	3.6395
8.8	3.6642
8.9	3.6883
9	3.7117
9.1	3.7345
9.2	3.7565
9.3	3.7775
9.4	3.7976
9.5	3.8173
9.6	3.8366
9.7	3.8552
9.8	3.8733
9.9	3.8908
10	3.9078
10.1	3.9242
10.2	3.9402
10.3	3.956
10.4	3.9715
10.5	3.9864
10.6	4.001
10.7	4.0151
10.8	4.0286
10.9	4.0417
11	4.0544
11.1	4.0667
11.2	4.0786
11.3	4.09
11.4	4.1009
11.5	4.1113
11.6	4.1213
11.7	4.1307
11.8	4.1396
11.9	4.148
12	4.1558
12.1	4.1631
12.2	4.1697
12.3	4.1758
12.4	4.1813
12.5	4.1863
12.6	4.1908
12.7	4.1947
12.8	4.1981
12.9	4.2011
13	4.2036
13.1	4.2057
13.2	4.2074
13.3	4.2088
13.4	4.2099
13.5	4.2107
13.6	4.2113
13.7	4.2117
13.8	4.2119
13.9	4.2118
14	4.2115
14.1	4.2108
14.2	4.2102
14.3	4.2094
14.4	4.2087
14.5	4.2076
14.6	4.2065
14.7	4.2058
14.8	4.2047
14.9	4.2034
15	4.2023
15.1	4.2009
15.2	4.1989
15.3	4.1974
15.4	4.1956
15.5	4.1934
15.6	4.1917
15.7	4.1895
15.8	4.1868
15.9	4.1846
16	4.1819
16.1	4.1786
16.2	4.1759
16.3	4.1726
16.4	4.1689
16.5	4.1657
16.6	4.1619
16.7	4.1578
16.8	4.1543
16.9	4.1504
17	4.1461
17.1	4.1425
17.2	4.1384
17.3	4.134
17.4	4.1305
17.5	4.1265
17.6	4.1221
17.7	4.1184
17.8	4.1147
17.9	4.1108
18	4.1078
18.1	4.1044
18.2	4.1008
18.3	4.098
18.4	4.095
18.5	4.0918
18.6	4.0894
18.7	4.0865
18.8	4.0834
18.9	4.0812
19	4.0786
19.1	4.0757
19.2	4.0734
19.3	4.0708
19.4	4.068
19.5	4.0658
19.6	4.0633
19.7	4.0605
19.8	4.0585
19.9	4.056
20	4.0533
20.1	4.0512
20.2	4.0487
20.3	4.0459
20.4	4.0438
20.5	4.0414
20.6	4.0386
20.7	4.0367
20.8	4.0344
20.9	4.0317
21	4.03
21.1	4.0279
21.2	4.0253
21.3	4.0239
21.4	4.022
21.5	4.0195
21.6	4.0183
21.7	4.0166
21.8	4.0142
21.9	4.0132
22	4.0117
22.1	4.0096
22.2	4.0089
22.3	4.0077
22.4	4.0056
22.5	4.0051
22.6	4.004
22.7	4.002
22.8	4.0017
22.9	4.0007
23	3.9987
23.1	3.9983
23.2	3.9974
23.3	3.9955
23.4	3.9951
23.5	3.9943
23.6	3.9926
23.7	3.9923
23.8	3.9916
23.9	3.9901
24	3.9899
24.1	3.9894
24.2	3.9883
24.3	3.9882
24.4	3.9879
24.5	3.9867
24.6	3.9864
24.7	3.9865
24.8	3.9853
24.9	3.9838
25	3.9852
25.1	3.9856
25.2	3.9856
25.3	3.9858
25.4	3.9854
25.5	3.9841
25.6	3.983
25.7	3.9823
25.8	3.981
25.9	3.9804
26	3.9797
26.1	3.9789
26.2	3.9781
26.3	3.9778
26.4	3.9772
26.5	3.9762
26.6	3.9756
26.7	3.9748
26.8	3.9747
26.9	3.9747
27	3.9741
27.1	3.974
27.2	3.9741
27.3	3.9743
27.4	3.9743
27.5	3.9736
27.6	3.9743
27.7	3.9744
27.8	3.9748
27.9	3.975
28	3.9752
28.1	3.9755
28.2	3.9754
28.3	3.9746
28.4	3.9754
28.5	3.9756
28.6	3.9758
28.7	3.9758
28.8	3.9751
28.9	3.974
29	3.9741
29.1	3.9739
29.2	3.9736
29.3	3.9734
29.4	3.973
29.5	3.9733
29.6	3.9731
29.7	3.9728
29.8	3.9722
29.9	3.9722
30	3.9718
30.1	3.9707
30.2	3.9697
30.3	3.9697
30.4	3.9695
30.5	3.9687
30.6	3.9683
30.7	3.9685
30.8	3.9683
30.9	3.9671
31	3.9667
31.1	3.9664
31.2	3.9656
31.3	3.9648
31.4	3.965
31.5	3.9646
31.6	3.9636
31.7	3.9626
31.8	3.9622
31.9	3.9618
32	3.9606
32.1	3.9604
32.2	3.96
32.3	3.9587
32.4	3.9584
32.5	3.9578
32.6	3.9564
32.7	3.9558
32.8	3.9552
32.9	3.9535
33	3.9525
33.1	3.9522
33.2	3.9514
33.3	3.95
33.4	3.9497
33.5	3.9489
33.6	3.9472
33.7	3.9456
33.8	3.9452
33.9	3.9444
34	3.9432
34.1	3.9423
34.2	3.9422
34.3	3.9418
34.4	3.9405
34.5	3.9402
34.6	3.94
34.7	3.939
34.8	3.9385
34.9	3.9385
35	3.9382
35.1	3.9373
35.2	3.9375
35.3	3.9371
35.4	3.9356
35.5	3.9348
35.6	3.9345
35.7	3.9339
35.8	3.9326
35.9	3.9323
36	3.932
36.1	3.9308
36.2	3.93
36.3	3.93
36.4	3.9296
36.5	3.9283
36.6	3.928
36.7	3.9275
36.8	3.9263
36.9	3.9255
37	3.9254
37.1	3.9252
37.2	3.9244
37.3	3.924
37.4	3.924
37.5	3.924
37.6	3.9232
37.7	3.9228
37.8	3.9229
37.9	3.9227
38	3.9214
38.1	3.9219
38.2	3.9215
38.3	3.9212
38.4	3.9209
38.5	3.9201
38.6	3.9193
38.7	3.9195
38.8	3.9196
38.9	3.9188
39	3.9188
39.1	3.9193
39.2	3.9192
39.3	3.9175
39.4	3.9178
39.5	3.9174
39.6	3.9165
39.7	3.9157
39.8	3.9146
39.9	3.9139
40	3.9131
40.1	3.9124
40.2	3.9115
40.3	3.9111
40.4	3.9105
40.5	3.9099
40.6	3.9091
40.7	3.9091
40.8	3.9088
40.9	3.9079
41	3.9075
41.1	3.9076
41.2	3.9077
41.3	3.9069
41.4	3.9058
41.5	3.9061
41.6	3.9061
41.7	3.9055
41.8	3.9055
41.9	3.9053
42	3.9044
42.1	3.9036
42.2	3.9038
42.3	3.9038
42.4	3.9037
42.5	3.9038
42.6	3.904
42.7	3.904
42.8	3.9038
42.9	3.9035
43	3.9027
43.1	3.9029
43.2	3.9029
43.3	3.9028
43.4	3.9028
43.5	3.9032
43.6	3.9033
43.7	3.9028
43.8	3.9026
43.9	3.9026
44	3.9019
44.1	3.9016
44.2	3.9018
44.3	3.9016
44.4	3.9001
44.5	3.9
44.6	3.8995
44.7	3.8983
44.8	3.8975
44.9	3.8972
45	3.897
45.1	3.8963
45.2	3.8958
45.3	3.8959
45.4	3.8955
45.5	3.8942
45.6	3.8943
45.7	3.8941
45.8	3.8928
45.9	3.8916
46	3.8917
46.1	3.8915
46.2	3.8908
46.3	3.8901
46.4	3.8897
46.5	3.89
46.6	3.89
46.7	3.89
46.8	3.8898
46.9	3.8899
47	3.8898
47.1	3.8898
47.2	3.8893
47.3	3.8891
47.4	3.889
47.5	3.8889
47.6	3.8888
47.7	3.889
47.8	3.8897
47.9	3.8899
48	3.89
48.1	3.8905
48.2	3.8909
48.3	3.8904
48.4	3.8901
48.5	3.8904
48.6	3.8902
48.7	3.8899
48.8	3.8895
48.9	3.889
49	3.8886
49.1	3.8882
49.2	3.8878
49.3	3.8874
49.4	3.8873
49.5	3.8869
49.6	3.8871
49.7	3.8867
49.8	3.8872
49.9	3.8875
50	3.8879
50.1	3.8877
50.2	3.8884
50.3	3.8885
50.4	3.8888
50.5	3.8886
50.6	3.8894
50.7	3.8896
50.8	3.8901
50.9	3.8902
51	3.8907
51.1	3.8909
51.2	3.8912
51.3	3.8917
51.4	3.892
51.5	3.8915
51.6	3.8923
51.7	3.8928
51.8	3.893
51.9	3.8931
52	3.8931
52.1	3.8926
52.2	3.8917
52.3	3.8915
52.4	3.8912
52.5	3.8903
52.6	3.8901
52.7	3.8897
52.8	3.8888
52.9	3.8885
53	3.8882
53.1	3.8876
53.2	3.8874
53.3	3.8874
53.4	3.8871
53.5	3.8866
53.6	3.8864
53.7	3.8866
53.8	3.8863
53.9	3.8866
54	3.8867
54.1	3.887
54.2	3.887
54.3	3.8879
54.4	3.888
54.5	3.8887
54.6	3.8891
54.7	3.8897
54.8	3.8901
54.9	3.8908
55	3.8913
55.1	3.8913
55.2	3.8921
55.3	3.8927
55.4	3.8929
55.5	3.8937
55.6	3.8941
55.7	3.8941
55.8	3.8941
55.9	3.8937
56	3.8936
56.1	3.8928
56.2	3.8927
56.3	3.8922
56.4	3.8916
56.5	3.8909
56.6	3.891
56.7	3.8905
56.8	3.8899
56.9	3.8896
57	3.8898
57.1	3.8897
57.2	3.8898
57.3	3.8893
57.4	3.8898
57.5	3.8899
57.6	3.8903
57.7	3.8901
57.8	3.891
57.9	3.8913
58	3.892
58.1	3.8923
58.2	3.893
58.3	3.8932
58.4	3.8937
58.5	3.8938
58.6	3.8943
58.7	3.8945
58.8	3.8943
58.9	3.8948
59	3.8951
59.1	3.8951
59.2	3.8954
59.3	3.8962
59.4	3.8961
59.5	3.896
59.6	3.8954
59.7	3.8951
59.8	3.8947
59.9	3.8944
60	3.894
60.1	3.8937
60.2	3.8934
60.3	3.8928
60.4	3.8922
60.5	3.8913
60.6	3.8915
60.7	3.8914
60.8	3.8916
60.9	3.8913
61	3.8915
61.1	3.8912
61.2	3.8916
61.3	3.8916
61.4	3.892
61.5	3.8919
61.6	3.8928
61.7	3.8932
61.8	3.894
61.9	3.8944
62	3.8952
62.1	3.8959
62.2	3.8961
62.3	3.8971
62.4	3.8976
62.5	3.8979
62.6	3.8988
62.7	3.8996
62.8	3.8999
62.9	3.9001
63	3.9005
63.1	3.9004
63.2	3.9007
63.3	3.9005
63.4	3.9004
63.5	3.8998
63.6	3.8996
63.7	3.8988
63.8	3.8988
63.9	3.8985
64	3.8984
64.1	3.898
64.2	3.8975
64.3	3.8971
64.4	3.8973
64.5	3.8972
64.6	3.8975
64.7	3.8973
64.8	3.8976
64.9	3.8977
65	3.8982
65.1	3.8981
65.2	3.8989
65.3	3.8993
65.4	3.8998
65.5	3.9
65.6	3.9007
65.7	3.9009
65.8	3.9015
65.9	3.9017
66	3.9022
66.1	3.9025
66.2	3.903
66.3	3.9036
66.4	3.9042
66.5	3.9044
66.6	3.9047
66.7	3.9052
66.8	3.9055
66.9	3.9054
67	3.9054
67.1	3.9057
67.2	3.9057
67.3	3.9057
67.4	3.905
67.5	3.9045
67.6	3.9038
67.7	3.9037
67.8	3.9033
67.9	3.9035
68	3.9033
68.1	3.9042
68.2	3.9047
68.3	3.9054
68.4	3.9054
68.5	3.9064
68.6	3.9067
68.7	3.9075
68.8	3.9079
68.9	3.9089
69	3.9093
69.1	3.9101
69.2	3.9105
69.3	3.9111
69.4	3.9116
69.5	3.9121
69.6	3.9128
69.7	3.9134
69.8	3.9139
69.9	3.9139
70	3.9146
70.1	3.9146
70.2	3.9149
70.3	3.9152
70.4	3.9154
70.5	3.9152
70.6	3.9155
70.7	3.9154
70.8	3.9155
70.9	3.9149
71	3.9149
71.1	3.9146
71.2	3.9143
71.3	3.9137
71.4	3.9136
71.5	3.9131
71.6	3.9131
71.7	3.9129
71.8	3.9124
71.9	3.912
72	3.9122
72.1	3.9121
72.2	3.9122
72.3	3.9119
72.4	3.9121
72.5	3.9115
72.6	3.9121
72.7	3.9123
72.8	3.9128
72.9	3.9128
73	3.9137
73.1	3.9141
73.2	3.9147
73.3	3.9151
73.4	3.9157
73.5	3.9163
73.6	3.9167
73.7	3.9167
73.8	3.9174
73.9	3.918
74	3.9188
74.1	3.9197
74.2	3.9206
74.3	3.9208
74.4	3.921
74.5	3.9208
74.6	3.9209
74.7	3.9205
74.8	3.9203
74.9	3.9192
75	3.919
75.1	3.9185
75.2	3.9181
75.3	3.9174
75.4	3.917
75.5	3.9162
75.6	3.9165
75.7	3.9164
75.8	3.9166
75.9	3.9164
76	3.9162
76.1	3.9158
76.2	3.9161
76.3	3.9161
76.4	3.9167
76.5	3.917
76.6	3.9178
76.7	3.918
76.8	3.9188
76.9	3.919
77	3.9198
77.1	3.9201
77.2	3.9209
77.3	3.9211
77.4	3.9218
77.5	3.9223
77.6	3.9227
77.7	3.9237
77.8	3.9245
77.9	3.9252
78	3.9257
78.1	3.9263
78.2	3.9264
78.3	3.9267
78.4	3.9264
78.5	3.9269
78.6	3.9267
78.7	3.9269
78.8	3.9262
78.9	3.9266
79	3.9266
79.1	3.9267
79.2	3.9262
79.3	3.9264
79.4	3.9264
79.5	3.9265
79.6	3.9262
79.7	3.9265
79.8	3.9264
79.9	3.9265
80	3.9257
80.1	3.9265
80.2	3.9265
80.3	3.9269
80.4	3.927
80.5	3.9273
80.6	3.9271
80.7	3.9275
80.8	3.9276
80.9	3.9279
81	3.9277
81.1	3.9283
81.2	3.9286
81.3	3.9291
81.4	3.9292
81.5	3.9297
81.6	3.9299
81.7	3.9303
81.8	3.9303
81.9	3.9308
82	3.9307
82.1	3.9312
82.2	3.9314
82.3	3.9318
82.4	3.9319
82.5	3.9325
82.6	3.9328
82.7	3.9332
82.8	3.9332
82.9	3.9338
83	3.9341
83.1	3.9345
83.2	3.9343
83.3	3.9347
83.4	3.9348
83.5	3.9352
83.6	3.935
83.7	3.9355
83.8	3.9359
83.9	3.9363
84	3.9361
84.1	3.9367
84.2	3.9367
84.3	3.9371
84.4	3.9369
84.5	3.9376
84.6	3.9378
84.7	3.9382
84.8	3.938
84.9	3.9386
85	3.9388
85.1	3.9392
85.2	3.9393
85.3	3.9398
85.4	3.9399
85.5	3.9406
85.6	3.9406
85.7	3.9412
85.8	3.9412
85.9	3.9418
86	3.9417
86.1	3.9421
86.2	3.942
86.3	3.9424
86.4	3.9429
86.5	3.9436
86.6	3.9437
86.7	3.9442
86.8	3.9445
86.9	3.945
87	3.9454
87.1	3.9458
87.2	3.9463
87.3	3.9465
87.4	3.9471
87.5	3.9471
87.6	3.948
87.7	3.9483
87.8	3.9492
87.9	3.9497
88	3.9505
88.1	3.951
88.2	3.9519
88.3	3.9524
88.4	3.9531
88.5	3.9533
88.6	3.9541
88.7	3.9545
88.8	3.9553
88.9	3.9557
89	3.9565
89.1	3.9567
89.2	3.9575
89.3	3.9578
89.4	3.9586
89.5	3.9589
89.6	3.9595
89.7	3.9597
89.8	3.9604
89.9	3.9604
90	3.9611
90.1	3.9617
90.2	3.9621
90.3	3.9618
90.4	3.9624
90.5	3.9626
90.6	3.963
90.7	3.9631
90.8	3.9637
90.9	3.9637
91	3.9643
91.1	3.9642
91.2	3.9649
91.3	3.965
91.4	3.9656
91.5	3.9656
91.6	3.9664
91.7	3.9667
91.8	3.9675
91.9	3.9677
92	3.9688
92.1	3.9693
92.2	3.9704
92.3	3.971
92.4	3.9722
92.5	3.9731
92.6	3.9743
92.7	3.9753
92.8	3.9765
92.9	3.9777
93	3.9784
93.1	3.9799
93.2	3.9811
93.3	3.9824
93.4	3.9835
93.5	3.9849
93.6	3.9859
93.7	3.987
93.8	3.9876
93.9	3.989
94	3.9896
94.1	3.9906
94.2	3.991
94.3	3.9922
94.4	3.9928
94.5	3.9939
94.6	3.9945
94.7	3.9956
94.8	3.9962
94.9	3.9973
95	3.9979
95.1	3.9994
95.2	4.0004
95.3	4.0019
95.4	4.0028
95.5	4.0046
95.6	4.0059
95.7	4.0077
95.8	4.0091
95.9	4.0112
96	4.0127
96.1	4.0145
96.2	4.0159
96.3	4.0178
96.4	4.0193
96.5	4.0214
96.6	4.0231
96.7	4.0253
96.8	4.0269
96.9	4.0291
97	4.0308
97.1	4.0331
97.2	4.0348
97.3	4.037
97.4	4.0387
97.5	4.0408
97.6	4.0425
97.7	4.0445
97.8	4.046
97.9	4.0481
98	4.0497
98.1	4.0518
98.2	4.0533
98.3	4.0553
98.4	4.0569
98.5	4.059
98.6	4.0606
98.7	4.0628
98.8	4.0645
98.9	4.0666
99	4.0683

==> data/FSI2Drag20000.dat <==
34	-141.974
34.002	-144.869
34.004	-148.581
34.006	-152.189
34.008	-156.689
34.01	-160.289
34.012	-164.545
34.014	-167.701
34.016	-168.114
34.018	-168.866
34.02	-167.347
34.022	-166.793
34.024	-168.698
34.026	-169.192
34.028	-170.1
34.03	-171.01
34.032	-170.805
34.034	-172.027
34.036	-170.615
34.038	-169.586
34.04	-167.882
34.042	-167.494
34.044	-166.279
34.046	-165.357
34.048	-165.266
34.05	-163.325
34.052	-163.525
34.054	-157.408
34.056	-157.299
34.058	-154.533
34.06	-156.183
34.062	-156.579
34.064	-154.583
34.066	-152.334
34.068	-153.916
34.07	-151.048
34.072	-146.946
34.074	-142.162
34.076	-140.552
34.078	-140.329
34.08	-138.708
34.082	-137.697
34.084	-136.341
34.086	-135.928
34.088	-134.737
34.09	-136.774
34.092	-131.945
34.094	-131.482
34.096	-130.818
34.098	-130.809
34.1	-127.811
34.102	-127.445
34.104	-126.533
34.106	-126.122
34.108	-124.743
34.11	-124.206
34.112	-123.724
34.114	-119.922
34.116	-118.553
34.118	-116.976
34.12	-116.155
34.122	-115.19
34.124	-114.013
34.126	-111.722
34.128	-110.864
34.13	-109.075
34.132	-108.067
34.134	-106.803
34.136	-106.464
34.138	-105.616
34.14	-104.336
34.142	-102.834
34.144	-102.034
34.146	-100.467
34.148	-99.8592
34.15	-98.7864
34.152	-97.348
34.154	-96.8161
34.156	-96.3573
34.158	-95.3233
34.16	-94.3181
34.162	-93.7591
34.164	-92.7812
34.166	-91.8683
34.168	-91.4374
34.17	-90.8449
34.172	-90.6042
34.174	-90.6239
34.176	-90.3798
34.178	-90.0214
34.18	-90.2555
34.182	-89.1241
34.184	-89.0784
34.186	-89.429
34.188	-89.7312
34.19	-88.4076
34.192	-88.323
34.194	-88.8513
34.196	-89.4801
34.198	-88.0324
34.2	-89.0316
34.202	-89.1553
34.204	-90.1688
34.206	-91.323
34.208	-90.479
34.21	-91.9998
34.212	-92.1614
34.214	-91.2194
34.216	-92.1018
34.218	-94.7127
34.22	-96.0766
34.222	-96.8516
34.224	-99.904
34.226	-101.222
34.228	-102.142
34.23	-104.73
34.232	-106.452
34.234	-107.449
34.236	-109.557
34.238	-111.963
34.24	-114.368
34.242	-117.171
34.244	-119.596
34.246	-122.763
34.248	-122.733
34.25	-126.277
34.252	-129.642
34.254	-133.28
34.256	-133.158
34.258	-135.365
34.26	-139.687
34.262	-142.908
34.264	-149.597
34.266	-150.369
34.268	-154.253
34.27	-153.834
34.272	-157.8
34.274	-158.808
34.276	-160.403
34.278	-161.579
34.28	-164.066
34.282	-165.051
34.284	-167.916
34.286	-169.616
34.288	-170.02
34.29	-166.978
34.292	-167.587
34.294	-170.528
34.296	-172.334
34.298	-171.607
34.3	-171.338
34.302	-171.733
34.304	-172.101
34.306	-170.507
34.308	-169.056
34.31	-168.192
34.312	-166.559
34.314	-167.187
34.316	-165.505
34.318	-164.86
34.32	-161.6
34.322	-160.314
34.324	-157.954
34.326	-154.836
34.328	-154.311
34.33	-151.671
34.332	-151.418
34.334	-149.63
34.336	-148.987
34.338	-147.151
34.34	-145.721
34.342	-142.174
34.344	-138.8
34.346	-136.653
34.348	-136.924
34.35	-136.354
34.352	-133.794
34.354	-133.479
34.356	-134.445
34.358	-129.638
34.36	-128.317
34.362	-129.194
34.364	-127.099
34.366	-127.898
34.368	-127.86
34.37	-125.525
34.372	-125.996
34.374	-124.821
34.376	-122.573
34.378	-120.75
34.38	-118.723
34.382	-116.434
34.384	-117.254
34.386	-115.194
34.388	-114.463
34.39	-112.444
34.392	-110.956
34.394	-110.15
34.396	-108.953
34.398	-107.347
34.4	-105.869
34.402	-104.709
34.404	-102.874
34.406	-101.499
34.408	-100.81
34.41	-99.4079
34.412	-99.6151
34.414	-97.8025
34.416	-97.4111
34.418	-95.7155
34.42	-94.3867
34.422	-93.2829
34.424	-93.1309
34.426	-91.6938
34.428	-92.216
34.43	-91.0787
34.432	-90.3737
34.434	-90.2928
34.436	-90.0533
34.438	-89.3929
34.44	-88.5621
34.442	-89.0431
34.444	-88.8295
34.446	-87.7933
34.448	-87.7932
34.45	-87.5601
34.452	-87.9015
34.454	-87.4938
34.456	-88.5624
34.458	-88.3802
34.46	-88.1311
34.462	-88.1886
34.464	-88.8067
34.466	-89.125
34.468	-89.7394
34.47	-89.3595
34.472	-91.2458
34.474	-91.1693
34.476	-92.2866
34.478	-93.6583
34.48	-94.8409
34.482	-95.3769
34.484	-97.6891
34.486	-98.2993
34.488	-99.2788
34.49	-101.139
34.492	-103.345
34.494	-103.066
34.496	-106.097
34.498	-107.89
34.5	-109.295
34.502	-112.197
34.504	-111.897
34.506	-113.437
34.508	-118.59
34.51	-117.797
34.512	-120.646
34.514	-121.493
34.516	-123.329
34.518	-126.185
34.52	-129.7
34.522	-131.708
34.524	-136.039
34.526	-138.97
34.528	-146.042
34.53	-147.799
34.532	-149.362
34.534	-151.724
34.536	-148.833
34.538	-153.839
34.54	-154.928
34.542	-161.787
34.544	-164.507
34.546	-169.467
34.548	-167.398
34.55	-169.909
34.552	-170.817
34.554	-168.992
34.556	-169.974
34.558	-170.847
34.56	-168.404
34.562	-168.915
34.564	-164.891
34.566	-163.114
34.568	-164.509
34.57	-163.799
34.572	-165.716
34.574	-165.399
34.576	-166.073
34.578	-164.741
34.58	-162.997
34.582	-160.029
34.584	-158.429
34.586	-158.276
34.588	-155.123
34.59	-152.23
34.592	-150.664
34.594	-149.796
34.596	-149.005
34.598	-146.447
34.6	-144.234
34.602	-142.695
34.604	-142.417
34.606	-140.95
34.608	-139.944
34.61	-139.221
34.612	-138.748
34.614	-138.589
34.616	-137.594
34.618	-136.446
34.62	-133.918
34.622	-129.779
34.624	-125.166
34.626	-126.571
34.628	-125.757
34.63	-126.151
34.632	-125.812
34.634	-123.002
34.636	-123.274
34.638	-121.798
34.64	-121.8
34.642	-118.88
34.644	-117.821
34.646	-116.757
34.648	-115.305
34.65	-114.716
34.652	-113.228
34.654	-111.183
34.656	-109.721
34.658	-108.085
34.66	-107.583
34.662	-105.49
34.664	-104.876
34.666	-104.509
34.668	-102.836
34.67	-101.202
34.672	-99.9289
34.674	-98.5945
34.676	-97.9802
34.678	-96.7612
34.68	-96.1175
34.682	-95.7107
34.684	-95.7471
34.686	-94.8283
34.688	-94.5655
34.69	-93.7304
34.692	-92.8837
34.694	-92.235
34.696	-91.028
34.698	-91.4974
34.7	-90.5277

==> data/FSI2Drag30000.dat <==
34.002	-160.674
34.004	-164.342
34.006	-161.973
34.008	-167.137
34.01	-169.265
34.012	-165.321
34.014	-165.486
34.016	-166.412
34.018	-170.207
34.02	-171.785
34.022	-171.155
34.024	-172.268
34.026	-172.652
34.028	-173.613
34.03	-174.814
34.032	-174.302
34.034	-172.3
34.036	-173.226
34.038	-173.526
34.04	-171.819
34.042	-170.497
34.044	-170.658
34.046	-167.395
34.048	-164.835
34.05	-165.692
34.052	-162.096
34.054	-156.711
34.056	-157.727
34.058	-157.568
34.06	-155.617
34.062	-151.089
34.064	-151.047
34.066	-151.33
34.068	-151.236
34.07	-145.988
34.072	-142.531
34.074	-140.965
34.076	-139.251
34.078	-140.045
34.08	-137.905
34.082	-133.675
34.084	-135.135
34.086	-134.471
34.088	-132.396
34.09	-129.925
34.092	-129.994
34.094	-128.501
34.096	-129.758
34.098	-130.163
34.1	-129.293
34.102	-127.246
34.104	-125.042
34.106	-121.93
34.108	-119.922
34.11	-118.829
34.112	-119.34
34.114	-118.725
34.116	-116.305
34.118	-115.392
34.12	-113.565
34.122	-112.01
34.124	-111.011
34.126	-110.369
34.128	-109.352
34.13	-107.991
34.132	-106.445
34.134	-104.443
34.136	-103.314
34.138	-102.59
34.14	-101.062
34.142	-99.9049
34.144	-99.0214
34.146	-98.1204
34.148	-96.9961
34.15	-96.1601
34.152	-95.2319
34.154	-93.93
34.156	-93.1676
34.158	-92.5231
34.16	-92.2343
34.162	-91.4958
34.164	-91.1637
34.166	-91.0101
34.168	-89.9789
34.17	-90.0458
34.172	-89.0235
34.174	-88.0822
34.176	-89.4198
34.178	-88.8448
34.18	-88.5
34.182	-89.0718
34.184	-88.5341
34.186	-88.5128
34.188	-87.9563
34.19	-88.8842
34.192	-89.5375
34.194	-90.0151
34.196	-91.0273
34.198	-90.8927
34.2	-91.7383
34.202	-92.5273
34.204	-92.8532
34.206	-93.2128
34.208	-93.9782
34.21	-95.7631
34.212	-96.8158
34.214	-98.7393
34.216	-99.3513
34.218	-100.43
34.22	-101.8
34.222	-104.257
34.224	-106.141
34.226	-106.516
34.228	-107.87
34.23	-111.302
34.232	-112.711
34.234	-113.299
34.236	-113.466
34.238	-116.876
34.24	-120.473
34.242	-124.294
34.244	-127.262
34.246	-132.077
34.248	-135.649
34.25	-137.21
34.252	-140.193
34.254	-143.525
34.256	-149.523
34.258	-152.73
34.26	-153.159
34.262	-157.091
34.264	-161.379
34.266	-163.777
34.268	-163.642
34.27	-163.901
34.272	-166.373
34.274	-172.412
34.276	-174.927
34.278	-171.383
34.28	-173.006
34.282	-174.81
34.284	-175.128
34.286	-176.689
34.288	-179.152
34.29	-177.62
34.292	-175.711
34.294	-174.497
34.296	-173.426
34.298	-176.219
34.3	-175.46
34.302	-174.415
34.304	-176.133
34.306	-172.394
34.308	-170.768
34.31	-167.715
34.312	-165.661
34.314	-165.498
34.316	-164.603
34.318	-161.037
34.32	-155.708
34.322	-153.161
34.324	-154.038
34.326	-153.754
34.328	-151.152
34.33	-150.03
34.332	-147.394
34.334	-144.487
34.336	-141.279
34.338	-140.485
34.34	-138.864
34.342	-138.628
34.344	-135.861
34.346	-134.285
34.348	-133.876
34.35	-137.258
34.352	-135.003
34.354	-131.485
34.356	-128.02
34.358	-126.536
34.36	-126.089
34.362	-124.816
34.364	-123.849
34.366	-124.549
34.368	-123.821
34.37	-122.965
34.372	-121.558
34.374	-120.956
34.376	-119.216
34.378	-115.968
34.38	-114.879
34.382	-114.304
34.384	-113.866
34.386	-112.245
34.388	-110.606
34.39	-109.302
34.392	-107.508
34.394	-106.434
34.396	-105.726
34.398	-104.508
34.4	-103.187
34.402	-101.842
34.404	-100.362
34.406	-99.4076
34.408	-98.2378
34.41	-97.304
34.412	-96.0285
34.414	-95.0764
34.416	-94.119
34.418	-93.9039
34.42	-92.9241
34.422	-92.557
34.424	-92.1103
34.426	-91.0879
34.428	-90.9928
34.43	-89.9386
34.432	-89.275
34.434	-88.2986
34.436	-88.9667
34.438	-89.4296
34.44	-89.5419
34.442	-89.2954
34.444	-89.0033
34.446	-89.4568
34.448	-89.514
34.45	-88.9506
34.452	-89.2558
34.454	-89.9851
34.456	-89.4645
34.458	-90.2657
34.46	-90.4514
34.462	-91.1251
34.464	-91.585
34.466	-90.9468
34.468	-93.1614
34.47	-94.6997
34.472	-96.0212
34.474	-97.1258
34.476	-98.8549
34.478	-99.6783
34.48	-101.583
34.482	-102.934
34.484	-104.2
34.486	-105.79
34.488	-107.066
34.49	-108.148
34.492	-110.924
34.494	-110.43
34.496	-112.963
34.498	-115.419
34.5	-120.205
34.502	-122.58
34.504	-129.283
34.506	-129.716
34.508	-130.305
34.51	-132.177
34.512	-134.897
34.514	-138.334
34.516	-142.308
34.518	-143.911
34.52	-147.394
34.522	-147.464
34.524	-151.22
34.526	-154.737
34.528	-157.348
34.53	-164.309
34.532	-167.145
34.534	-167.163
34.536	-171.652
34.538	-172.472
34.54	-173.013
34.542	-170.603
34.544	-173.289
34.546	-175.773
34.548	-172.939
34.55	-171.912
34.552	-175.686
34.554	-174.994
34.556	-172.635
34.558	-173.522
34.56	-171.293
34.562	-168.681
34.564	-168.643
34.566	-169.201
34.568	-166.57
34.57	-169.641
34.572	-165.651
34.574	-163.311
34.576	-160.771
34.578	-163.521
34.58	-161.108
34.582	-156.801
34.584	-156.359
34.586	-153.918
34.588	-149.554
34.59	-146.646
34.592	-147.139
34.594	-145.825
34.596	-145.495
34.598	-142.769
34.6	-138.66
34.602	-140.748
34.604	-138.343
34.606	-136.459
34.608	-134.993
34.61	-132.031
34.612	-131.144
34.614	-130.205
34.616	-129.397
34.618	-128.494
34.62	-130.11
34.622	-127.92
34.624	-126.46
34.626	-124.682
34.628	-122.445
34.63	-122.256
34.632	-121.648
34.634	-121.06
34.636	-121.122
34.638	-118.32
34.64	-116.508
34.642	-114.889
34.644	-112.489
34.646	-112.363
34.648	-110.907
34.65	-109.713
34.652	-109.04
34.654	-108.038
34.656	-106.686
34.658	-105.705
34.66	-104.185
34.662	-103.226
34.664	-101.614
34.666	-100.268
34.668	-99.0833
34.67	-97.7436
34.672	-97.145
34.674	-95.9216
34.676	-95.3324
34.678	-94.8249
34.68	-94.3138
34.682	-93.1686
34.684	-92.7647
34.686	-91.8249
34.688	-91.8759
34.69	-90.3074
34.692	-90.1869
34.694	-89.9152
34.696	-89.754
34.698	-89.5313
34.7	-89.553

==> data/FSI2Drag40000.dat <==
34	-163.494
34.002	-163.391
34.004	-161.547
34.006	-166.413
34.008	-165.101
34.01	-171.347
34.012	-170.386
34.014	-174.203
34.016	-178.036
34.018	-176.16
34.02	-176.304
34.022	-175.576
34.024	-174.885
34.026	-175.315
34.028	-174.115
34.03	-172.777
34.032	-172.753
34.034	-170.338
34.036	-167.802
34.038	-166.052
34.04	-166.047
34.042	-163.712
34.044	-163.66
34.046	-161.171
34.048	-159.262
34.05	-158.561
34.052	-159.506
34.054	-157.395
34.056	-154.68
34.058	-151.446
34.06	-146.99
34.062	-148.053
34.064	-150.045
34.066	-146.4
34.068	-143.553
34.07	-140.443
34.072	-138.9
34.074	-137.013
34.076	-136.252
34.078	-134.611
34.08	-133.466
34.082	-131.921
34.084	-132.665
34.086	-131.631
34.088	-133.335
34.09	-132.427
34.092	-130.494
34.094	-128.697
34.096	-126.511
34.098	-124.233
34.1	-122.624
34.102	-120.539
34.104	-118.705
34.106	-117.094
34.108	-116.808
34.11	-116.364
34.112	-115.61
34.114	-116.463
34.116	-114.317
34.118	-113.196
34.12	-111.844
34.122	-109.971
34.124	-107.96
34.126	-105.899
34.128	-104.846
34.13	-103.283
34.132	-102.326
34.134	-101.073
34.136	-99.9372
34.138	-99.2139
34.14	-98.2032
34.142	-97.4222
34.144	-96.1299
34.146	-95.2926
34.148	-94.3147
34.15	-94.3219
34.152	-92.7843
34.154	-92.5068
34.156	-91.7199
34.158	-91.5704
34.16	-91.3929
34.162	-90.7883
34.164	-90.7432
34.166	-90.4444
34.168	-89.5519
34.17	-87.9977
34.172	-88.6813
34.174	-88.3125
34.176	-88.7825
34.178	-88.6644
34.18	-88.2043
34.182	-89.6898
34.184	-89.094
34.186	-89.167
34.188	-90.2257
34.19	-90.2088
34.192	-90.6796
34.194	-91.0164
34.196	-91.3459
34.198	-91.9192
34.2	-91.9456
34.202	-94.7752
34.204	-94.8978
34.206	-95.1371
34.208	-97.999
34.21	-97.852
34.212	-100.278
34.214	-100.486
34.216	-102.508
34.218	-104.782
34.22	-106.112
34.222	-108.133
34.224	-108.802
34.226	-111.842
34.228	-112.659
34.23	-116.913
34.232	-120.12
34.234	-123.792
34.236	-127.179
34.238	-131.443
34.24	-134.804
34.242	-136.385
34.244	-140.255
34.246	-142.562
34.248	-141.995
34.25	-144.957
34.252	-150.039
34.254	-157.527
34.256	-158.189
34.258	-160.564
34.26	-163.068
34.262	-165.734
34.264	-167.289
34.266	-168.018
34.268	-173.708
34.27	-177.979
34.272	-177.147
34.274	-176.257
34.276	-177.839
34.278	-176.436
34.28	-175.795
34.282	-179.659
34.284	-179.134
34.286	-179.553
34.288	-179.625
34.29	-177.557
34.292	-173.885
34.294	-174.853
34.296	-175.727
34.298	-174.768
34.3	-174.443
34.302	-171.156
34.304	-168.399
34.306	-167.601
34.308	-163.254
34.31	-161.16
34.312	-160.847
34.314	-160.329
34.316	-156.528
34.318	-156.475
34.32	-154.693
34.322	-153.502
34.324	-150.001
34.326	-148.212
34.328	-144.672
34.33	-141.856
34.332	-142.03
34.334	-140.055
34.336	-137.42
34.338	-135.413
34.34	-134.086
34.342	-131.646
34.344	-129.928
34.346	-129.136
34.348	-129.632
34.35	-128.146
34.352	-127.764
34.354	-128.45
34.356	-127.798
34.358	-126.864
34.36	-125.03
34.362	-122.493
34.364	-121.585
34.366	-120.927
34.368	-119.814
34.37	-118.651
34.372	-116.698
34.374	-114.635
34.376	-114.624
34.378	-112.371
34.38	-111.522
34.382	-109.899
34.384	-109.675
34.386	-108.319
34.388	-106.634
34.39	-105.475
34.392	-103.542
34.394	-102.233
34.396	-100.568
34.398	-99.3217
34.4	-98.5761
34.402	-98.1165
34.404	-96.9424
34.406	-95.4271
34.408	-94.0555
34.41	-94.7344
34.412	-92.8632
34.414	-92.4017
34.416	-91.3183
34.418	-90.7974
34.42	-91.0591
34.422	-89.9185
34.424	-90.6792
34.426	-89.4305
34.428	-89.271
34.43	-88.9903
34.432	-88.9036
34.434	-88.5013
34.436	-87.7518
34.438	-87.8743
34.44	-88.032
34.442	-87.1874
34.444	-87.1485
34.446	-88.3079
34.448	-87.8269
34.45	-88.7464
34.452	-88.2715
34.454	-89.9514
34.456	-88.9139
34.458	-92.1544
34.46	-92.1771
34.462	-93.5876
34.464	-93.3916
34.466	-94.2477
34.468	-95.8103
34.47	-97.1755
34.472	-98.1889
34.474	-100.498
34.476	-102.391
34.478	-103.712
34.48	-104.533
34.482	-104.88
34.484	-107.061
34.486	-108.659
34.488	-111.185
34.49	-115.504
34.492	-118.389
34.494	-120.132
34.496	-122.128
34.498	-124.747
34.5	-127.557
34.502	-130.918
34.504	-132.539
34.506	-134.264
34.508	-137.845
34.51	-145.542
34.512	-151.34
34.514	-149.473
34.516	-149.976
34.518	-155.209
34.52	-159.032
34.522	-161.919
34.524	-161.323
34.526	-164.99
34.528	-169.09
34.53	-168.892
34.532	-169.368
34.534	-172.694
34.536	-171.712
34.538	-174.984
34.54	-176.987
34.542	-175.355
34.544	-174.74
34.546	-174.161
34.548	-173.178
34.55	-172.886
34.552	-172.651
34.554	-172.969
34.556	-171.44
34.558	-171.736
34.56	-171.871
34.562	-170.514
34.564	-167.001
34.566	-164.252
34.568	-163.447
34.57	-160.919
34.572	-159.484
34.574	-157.311
34.576	-156.363
34.578	-152.224
34.58	-151.348
34.582	-149.934
34.584	-149.241
34.586	-148.097
34.588	-145.701
34.59	-142.331
34.592	-141.42
34.594	-140.32
34.596	-137.473
34.598	-137.017
34.6	-135.538
34.602	-137.671
34.604	-134.709
34.606	-132.479
34.608	-129.222
34.61	-128.154
34.612	-129.306
34.614	-129.236
34.616	-127.629
34.618	-125.509
34.62	-124.689
34.622	-123.119
34.624	-121.932
34.626	-120.478
34.628	-121.424
34.63	-118.622
34.632	-116.88
34.634	-116.416
34.636	-114.415
34.638	-112.729
34.64	-111.65
34.642	-111.353
34.644	-109.948
34.646	-108.81
34.648	-107.459
34.65	-106.336
34.652	-105.462
34.654	-103.742
34.656	-102.433
34.658	-101.636
34.66	-100.626
34.662	-98.9943
34.664	-98.3291
34.666	-97.1354
34.668	-96.0464
34.67	-95.8485
34.672	-94.9243
34.674	-94.4857
34.676	-93.6492
34.678	-93.1946
34.68	-91.8933
34.682	-91.4788
34.684	-91.3729
34.686	-91.0969
34.688	-89.904
34.69	-88.4526
34.692	-89.311
34.694	-88.7605
34.696	-89.1585
34.698	-88.3895
34.7	-89.0543

==> data/FSI2DragBenchmark.dat <==
34.0065106	-164.9794307
34.009879	-169.5945887
34.0113226	-171.080826
34.0137286	-173.1146247
34.0166158	-177.0257753
34.0214279	-180.5197373
34.0276835	-183.5965093
34.0397136	-182.8142793
34.0450068	-178.7857933
34.0503001	-174.6790853
34.0536685	-171.080826
34.0565557	-168.0301287
34.0594429	-164.901208
34.0623301	-161.85051
34.0652174	-158.799812
34.0681046	-155.6708913
34.0708314	-152.5158967
34.0748414	-149.4912727
34.0782099	-146.1537573
34.0830219	-142.568536
34.0883151	-138.422716
34.0945708	-134.4724533
34.1003452	-130.8741947
34.1061197	-127.4063073
34.1118941	-123.8341227
34.1176685	-120.0403067
34.1229618	-116.1291553
34.1287362	-111.9051127
34.1345107	-107.7592927
34.1407663	-103.6134727
34.1460595	-100.1716593
34.15424	-96.35176867
34.1638641	-92.818696
34.1783002	-91.03260333
34.1932175	-93.79648333
34.2013979	-97.31651933
34.2071724	-100.8104807
34.2129468	-104.8454847
34.2187213	-109.558422
34.2225709	-113.1175693
34.2254581	-116.0639693
34.2283453	-118.9060727
34.2312325	-121.9567707
34.2341198	-125.3985833
34.237007	-128.840396
34.2398942	-132.3995433
34.2408566	-134.0031153
34.244225	-138.3053813
34.2456686	-140.5738487
34.2490371	-144.954338
34.2509619	-147.7703667
34.2528867	-150.508172
34.2548115	-152.77664
34.2567363	-155.5926687
34.2586611	-158.4086973
34.2601047	-161.224726
34.2639544	-166.1788507
34.265398	-168.1865747
34.2687664	-172.6974353
34.27021	-174.5226393
34.2730972	-177.338668
34.2759845	-180.3111427
34.2783905	-183.1271713
34.2966762	-186.4516493
34.3024506	-183.4009513
34.3053379	-180.8978153
34.3082251	-178.3816413
34.3115935	-175.0702
34.3144807	-171.7848333
34.317368	-168.5776893
34.3202552	-165.370546
34.3233028	-162.1112533
34.3260296	-158.643366
34.3289168	-155.3579993
34.3316437	-152.046558
34.3356537	-149.0219347
34.3385409	-146.205906
34.3412677	-143.1812827
34.3451173	-140.208808
34.350571	-136.6235867
34.3563454	-132.7515467
34.3621199	-128.996842
34.3678943	-125.3985833
34.3731875	-121.68299
34.3794432	-117.693616
34.3847364	-113.6260187
34.3905109	-109.3237527
34.3962853	-105.256156
34.402541	-101.3254493
34.4083154	-97.70763467
34.4150522	-94.52656533
34.4256387	-91.17601267
34.4410372	-90.302522
34.4525861	-93.288034
34.4612478	-97.23829667
34.4670222	-100.8365553
34.4727967	-104.8454847
34.4785711	-109.538866
34.4819395	-112.413562
34.4848267	-115.3860367
34.487714	-118.2020653
34.49012	-121.17454
34.4930072	-124.6163533
34.4958944	-127.90172
34.4992628	-131.2653093
34.5021501	-135.0200147
34.5050373	-138.7747193
34.5079245	-142.6076473
34.5114854	-147.23845
34.5127365	-149.3348267
34.5146613	-151.9944093
34.5180298	-156.635642
34.5199546	-159.288706
34.5228418	-163.0434113
34.525729	-166.64167
34.5286162	-170.4159307
34.5315035	-173.531814
34.5339095	-175.6177613
34.5382403	-179.7635813
34.5430523	-182.4622753
34.5536388	-183.557398
34.5619797	-179.9461013
34.5647065	-177.495114
34.5680749	-174.731234
34.5703205	-172.1238
34.5738494	-168.8905813
34.5767366	-165.7616607
34.5796238	-162.606666
34.582511	-159.4777453
34.5853982	-156.4270473
34.5882855	-153.3763493
34.5916539	-150.1170573
34.5950223	-147.092434
34.5988719	-143.911364
34.6032028	-140.495626
34.6089772	-136.5453633
34.6147517	-132.8688813
34.6210073	-129.28366
34.6267817	-125.6854007
34.6325562	-121.9567707
34.6378494	-118.1238427
34.6436239	-114.0953567
34.6493983	-109.9495367

==> data/FSI2Dragdeltat1.dat <==
33.985	-117.208
33.989	-123.611
33.993	-127.028
33.997	-131.536
34.001	-138.43
34.005	-145.801
34.009	-153.414
34.013	-155.754
34.017	-158.377
34.021	-159.095
34.025	-158.915
34.029	-158.45
34.033	-154.479
34.037	-153.766
34.041	-154.431
34.045	-154.524
34.049	-152.702
34.053	-150.633
34.057	-147.322
34.061	-144.234
34.065	-141.229
34.069	-140.885
34.073	-136.72
34.077	-134.76
34.081	-130.18
34.085	-127.13
34.089	-125.491
34.093	-122.787
34.097	-121.263
34.101	-119.002
34.105	-117.117
34.109	-114.751
34.113	-113.403
34.117	-111.732
34.121	-109.254
34.125	-106.04
34.129	-103.533
34.133	-101.478
34.137	-99.758
34.141	-97.762
34.145	-95.2183
34.149	-93.9845
34.153	-91.7736
34.157	-90.8772
34.161	-89.2436
34.165	-88.6292
34.169	-86.467
34.173	-86.0005
34.177	-84.8104
34.181	-85.1
34.185	-84.5261
34.189	-83.8003
34.193	-85.2709
34.197	-86.1327
34.201	-88.1847
34.205	-90.0583
34.209	-90.2821
34.213	-92.292
34.217	-94.5985
34.221	-97.5742
34.225	-100.568
34.229	-102.941
34.233	-104.429
34.237	-109.11
34.241	-113.134
34.245	-120.475
34.249	-123.278
34.253	-126.818
34.257	-130.651
34.261	-138.826
34.265	-142.789
34.269	-148.195
34.273	-148.929
34.277	-151.446
34.281	-155.19
34.285	-156.977
34.289	-156.915
34.293	-157.172
34.297	-156.193
34.301	-156.768
34.305	-154.251
34.309	-152.913
34.313	-150.68
34.317	-148.762
34.321	-146.125
34.325	-142.362
34.329	-140.455
34.333	-138.318
34.337	-135.901
34.341	-133.184
34.345	-129.614
34.349	-127.797
34.353	-127.296
34.357	-127.858
34.361	-124.173
34.365	-118.523
34.369	-114.578
34.373	-113.379
34.377	-110.646
34.381	-105.968
34.385	-105.095
34.389	-102.137
34.393	-98.6763
34.397	-96.6643
34.401	-95.3262
34.405	-94.1059
34.409	-93.0899
34.413	-91.3734
34.417	-90.7132
34.421	-89.3608
34.425	-88.3197
34.429	-87.9585
34.433	-88.0721
34.437	-87.2066
34.441	-87.0125
34.445	-87.5102
34.449	-86.0721
34.453	-85.9899
34.457	-86.7938
34.461	-87.2005
34.465	-88.997
34.469	-90.3991
34.473	-92.7231
34.477	-93.8821
34.481	-95.7913
34.485	-98.0309
34.489	-101.452
34.493	-104.87
34.497	-110.057
34.501	-116.509
34.505	-120.441
34.509	-123.842
34.513	-129.779
34.517	-134.459
34.521	-140.337
34.525	-143.147
34.529	-148.857
34.533	-150.55
34.537	-153.747
34.541	-152.968
34.545	-153.922
34.549	-155.254
34.553	-156.95
34.557	-156.067
34.561	-156.391
34.565	-156.39
34.569	-156.456
34.573	-156.092
34.577	-154.888
34.581	-151.07
34.585	-147.365
34.589	-143.841
34.593	-139.197
34.597	-135.488
34.601	-133.552
34.605	-128.741
34.609	-124.794
34.613	-120.869
34.617	-118.015
34.621	-115.632
34.625	-113.147
34.629	-113.157
34.633	-114.486
34.637	-109.945
34.641	-106.539
34.645	-102.863
34.649	-100.412
34.653	-98.1161
34.657	-96.241
34.661	-94.8084
34.665	-93.6582
34.669	-91.896
34.673	-90.4719
34.677	-89.2739
34.681	-87.8802
34.685	-87.4959
34.689	-86.9751
34.693	-85.8214
34.697	-86.149
34.701	-86.4463

==> data/FSI2Dragdeltat2.dat <==
33.986	-122.864
33.992	-127.08
33.998	-135.602
34.004	-140.485
34.01	-146.363
34.016	-157.221
34.022	-157.791
34.028	-153.106
34.034	-160.463
34.04	-159.542
34.046	-157.609
34.052	-155.126
34.058	-151.156
34.064	-149.449
34.07	-147.035
34.076	-141.913
34.082	-137.265
34.088	-129.705
34.094	-128.457
34.1	-121.769
34.106	-115.878
34.112	-114.595
34.118	-109.527
34.124	-107.029
34.13	-104.89
34.136	-102.777
34.142	-98.3479
34.148	-95.6983
34.154	-92.8153
34.16	-90.732
34.166	-88.8152
34.172	-87.7642
34.178	-86.5784
34.184	-86.5172
34.19	-85.816
34.196	-86.5542
34.202	-88.9118
34.208	-91.186
34.214	-92.5574
34.22	-95.7293
34.226	-98.4831
34.232	-105.914
34.238	-110.873
34.244	-120.443
34.25	-126.834
34.256	-131.387
34.262	-140.167
34.268	-145.589
34.274	-157.61
34.28	-162.293
34.286	-166.78
34.292	-165.553
34.298	-165.763
34.304	-164.549
34.31	-162.732
34.316	-159.872
34.322	-163.168
34.328	-154.37
34.334	-142.571
34.34	-141.216
34.346	-134.318
34.352	-130.693
34.358	-125.111
34.364	-121.967
34.37	-118.369
34.376	-114.413
34.382	-109.166
34.388	-105.65
34.394	-101.774
34.4	-98.6873
34.406	-96.6727
34.412	-93.5866
34.418	-91.317
34.424	-89.1103
34.43	-87.3023
34.436	-85.6485
34.442	-84.2955
34.448	-84.8603
34.454	-85.7279
34.46	-87.4137
34.466	-89.594
34.472	-93.1925
34.478	-95.6708
34.484	-97.2296
34.49	-100.544
34.496	-107.169
34.502	-115.086
34.508	-126.745
34.514	-130.76
34.52	-137.431
34.526	-153.148
34.532	-156.003
34.538	-160.617
34.544	-165.173
34.55	-162.768
34.556	-158.561
34.562	-158.891
34.568	-154.668
34.574	-153.652
34.58	-151.016
34.586	-148.14
34.592	-143.608
34.598	-137.874
34.604	-133.58
34.61	-129.422
34.616	-126.849
34.622	-119.955
34.628	-115.96
34.634	-113.796
34.64	-112.134
34.646	-109.05
34.652	-106.721
34.658	-101.788
34.664	-99.1731
34.67	-95.6072
34.676	-93.807
34.682	-90.9822

==> data/FSI2Dragdeltat3.dat <==
34.004	-159.115
34.008	-159.647
34.012	-170.469
34.016	-172.494
34.02	-175.901
34.024	-173.495
34.028	-176.668
34.032	-172.139
34.036	-171.96
34.04	-169.646
34.044	-167.999
34.048	-163.357
34.052	-158.31
34.056	-158.841
34.06	-158.796
34.064	-156.949
34.068	-147.347
34.072	-142.954
34.076	-140.283
34.08	-136.416
34.084	-132.55
34.088	-133.14
34.092	-133.84
34.096	-129.673
34.1	-124.394
34.104	-122.089
34.108	-127
34.112	-120.346
34.116	-116.414
34.12	-114.044
34.124	-111.377
34.128	-109.64
34.132	-106.453
34.136	-103.767
34.14	-101.171
34.144	-98.5601
34.148	-97.0498
34.152	-95.1168
34.156	-93.5893
34.16	-91.3645
34.164	-90.7135
34.168	-90.2698
34.172	-89.3155
34.176	-89.385
34.18	-89.855
34.184	-89.0973
34.188	-89.2488
34.192	-90.1203
34.196	-91.7958
34.2	-92.7203
34.204	-93.7075
34.208	-95.8364
34.212	-97.4981
34.216	-99.2667
34.22	-102.285
34.224	-105.402
34.228	-109.264
34.232	-115.879
34.236	-120.122
34.24	-126.453
34.244	-129.43
34.248	-132.835
34.252	-139.185
34.256	-147.468
34.26	-154.646
34.264	-159.939
34.268	-165.748
34.272	-172.747
34.276	-169.804
34.28	-172.528
34.284	-173.483
34.288	-179.231
34.292	-181.979
34.296	-177.166
34.3	-173.429
34.304	-172.94
34.308	-170.057
34.312	-166.788
34.316	-160.739
34.32	-157.551
34.324	-155.007
34.328	-150.883
34.332	-147.979
34.336	-141.295
34.34	-138.039
34.344	-138.014
34.348	-134.489
34.352	-129.845
34.356	-128.885
34.36	-127.352
34.364	-125.482
34.368	-124.62
34.372	-121.769
34.376	-119.28
34.38	-115.655
34.384	-113.608
34.388	-109.798
34.392	-105.876
34.396	-104.588
34.4	-102.31
34.404	-99.2993
34.408	-97.615
34.412	-95.3437
34.416	-93.2516
34.42	-92.6802
34.424	-91.5367
34.428	-90.0024
34.432	-89.076
34.436	-89.2437
34.44	-88.4498
34.444	-88.1202
34.448	-88.2826
34.452	-89.0404
34.456	-89.8635
34.46	-89.8603
34.464	-91.5872
34.468	-91.7408
34.472	-94.2687
34.476	-95.2926
34.48	-100.43
34.484	-104.104
34.488	-106.412
34.492	-108.977
34.496	-116.004
34.5	-119.523
34.504	-124.316
34.508	-135.145
34.512	-141.418
34.516	-146.515
34.52	-145.911
34.524	-157.649
34.528	-161.751
34.532	-163.44
34.536	-166.933
34.54	-173.88
34.544	-176.786
34.548	-178.949
34.552	-173.621
34.556	-175.29
34.56	-170.166
34.564	-168.812
34.568	-171.565
34.572	-168.918
34.576	-162.034
34.58	-155.911
34.584	-154.5
34.588	-152.44
34.592	-147.56
34.596	-140.67
34.6	-139.031
34.604	-138.12
34.608	-134.261
34.612	-131.885
34.616	-129.146
34.62	-129.61
34.624	-126.59
34.628	-121.905
34.632	-119.668
34.636	-119.965
34.64	-118.325
34.644	-114.695
34.648	-109.967
34.652	-108.345
34.656	-106.337
34.66	-103.353
34.664	-101.192
34.668	-98.6567
34.672	-96.7886
34.676	-95.2489
34.68	-93.7095
34.684	-92.8237
34.688	-91.2902
34.692	-91.201
34.696	-89.4944
34.7	-88.6665

==> data/FSI2Lift20000.dat <==
34	-114.161
34.002	-119.188
34.004	-122.896
34.006	-123.967
34.008	-123.043
34.01	-128.17
34.012	-137.206
34.014	-145.928
34.016	-141.996
34.018	-136.19
34.02	-129.049
34.022	-120.41
34.024	-119.151
34.026	-122.614
34.028	-121.495
34.03	-119.405
34.032	-119.13
34.034	-122.616
34.036	-117.372
34.038	-113.616
34.04	-104.422
34.042	-100.482
34.044	-97.329
34.046	-94.9125
34.048	-96.2267
34.05	-93.0763
34.052	-88.7102
34.054	-78.1547
34.056	-74.9239
34.058	-67.3502
34.06	-72.0196
34.062	-70.2511
34.064	-69.5177
34.066	-62.1616
34.068	-63.6129
34.07	-58.0148
34.072	-47.3956
34.074	-35.2076
34.076	-33.2455
34.078	-29.1652
34.08	-23.0385
34.082	-22.439
34.084	-17.3918
34.086	-20.2473
34.088	-19.0343
34.09	-17.8781
34.092	-12.8922
34.094	-10.7556
34.096	-8.26053
34.098	-7.69207
34.1	-5.52322
34.102	-2.3772
34.104	-1.28178
34.106	1.69493
34.108	4.27991
34.11	2.82499
34.112	5.30929
34.114	12.8058
34.116	15.7013
34.118	21.6282
34.12	22.7757
34.122	26.6342
34.124	27.51
34.126	30.627
34.128	33.263
34.13	35.198
34.132	36.9991
34.134	38.8761
34.136	40.7986
34.138	41.5882
34.14	43.486
34.142	46.5444
34.144	49.9141
34.146	51.7862
34.148	54.172
34.15	57.2758
34.152	58.0413
34.154	59.188
34.156	60.2802
34.158	62.8234
34.16	65.1509
34.162	68.3475
34.164	70.0439
34.166	71.9286
34.168	72.8745
34.17	74.6942
34.172	75.3819
34.174	74.5018
34.176	75.5714
34.178	75.7023
34.18	76.4823
34.182	77.4958
34.184	79.6814
34.186	81.1939
34.188	81.3156
34.19	81.1246
34.192	80.5127
34.194	79.7837
34.196	80.6697
34.198	79.9119
34.2	82.8062
34.202	86.0209
34.204	84.545
34.206	84.1801
34.208	85.3567
34.21	83.3357
34.212	86.4357
34.214	88.1433
34.216	87.9344
34.218	93.2453
34.22	95.3082
34.222	95.5694
34.224	93.386
34.226	100.304
34.228	99.2675
34.23	100.433
34.232	100.032
34.234	99.9081
34.236	96.0967
34.238	97.1627
34.24	99.6482
34.242	99.8716
34.244	101.987
34.246	101.94
34.248	101.537
34.25	101.432
34.252	109.365
34.254	112.19
34.256	111.862
34.258	107.63
34.26	107.963
34.262	109.042
34.264	122.679
34.266	123.756
34.268	126.83
34.27	119.686
34.272	131.385
34.274	125.613
34.276	128.528
34.278	126.296
34.28	125.25
34.282	127.489
34.284	130.885
34.286	123.715
34.288	122.91
34.29	107.4
34.292	107.118
34.294	106.552
34.296	110.889
34.298	106.046
34.3	106.004
34.302	105.356
34.304	111.24
34.306	110.19
34.308	102.671
34.31	97.3757
34.312	89.6107
34.314	91.8882
34.316	86.5795
34.318	85.1373
34.32	79.8953
34.322	77.1284
34.324	73.1234
34.326	65.1886
34.328	61.988
34.33	55.9663
34.332	53.3677
34.334	49.8249
34.336	49.2805
34.338	45.9616
34.34	42.4999
34.342	32.5904
34.344	25.3732
34.346	19.2166
34.348	19.3772
34.35	19.0244
34.352	15.3296
34.354	11.1945
34.356	13.1864
34.358	4.69362
34.36	2.22872
34.362	4.87283
34.364	1.51405
34.366	2.41532
34.368	2.03952
34.37	-0.147803
34.372	0.115797
34.374	-5.52593
34.376	-10.1607
34.378	-14.1705
34.38	-16.3496
34.382	-16.7279
34.384	-18.3678
34.386	-21.2991
34.388	-26.391
34.39	-29.2818
34.392	-33.251
34.394	-37.8831
34.396	-39.656
34.398	-39.7453
34.4	-41.7586
34.402	-45.7942
34.404	-47.9665
34.406	-50.2421
34.408	-52.3538
34.41	-53.7829
34.412	-57.9738
34.414	-58.6843
34.416	-59.5251
34.418	-63.6527
34.42	-65.7627
34.422	-66.7011
34.424	-70.1897
34.426	-71.1743
34.428	-72.383
34.43	-74.1885
34.432	-74.1884
34.434	-74.4246
34.436	-75.3558
34.438	-79.0419
34.44	-78.6799
34.442	-77.8464
34.444	-77.4065
34.446	-78.3778
34.448	-80.2183
34.45	-81.6044
34.452	-81.9627
34.454	-82.6451
34.456	-81.4556
34.458	-80.0923
34.46	-82.7289
34.462	-83.465
34.464	-84.0104
34.466	-85.302
34.468	-90.2735
34.47	-95.0142
34.472	-90.4559
34.474	-92.3459
34.476	-93.7507
34.478	-95.3771
34.48	-95.6507
34.482	-92.6871
34.484	-90.5506
34.486	-89.9552
34.488	-91.1261
34.49	-92.9079
34.492	-93.8712
34.494	-92.8699
34.496	-97.6962
34.498	-105.069
34.5	-110.007
34.502	-97.2583
34.504	-100.283
34.506	-93.9665
34.508	-98.9636
34.51	-100.815
34.512	-101.011
34.514	-105.317
34.516	-111.896
34.518	-106.726
34.52	-106.593
34.522	-111.736
34.524	-113.182
34.526	-112.386
34.528	-119.284
34.53	-129.208
34.532	-133.033
34.534	-126.596
34.536	-121.525
34.538	-118.431
34.54	-125.629
34.542	-125.894
34.544	-128.73
34.546	-135.15
34.548	-125.545
34.55	-126.217
34.552	-123.612
34.554	-121.224
34.556	-123.322
34.558	-122.172
34.56	-115.303
34.562	-113.995
34.564	-105.199
34.566	-96.0363
34.568	-95.9739
34.57	-94.3076
34.572	-99.1246
34.574	-100.719
34.576	-98.2251
34.578	-94.4488
34.58	-87.6534
34.582	-80.0593
34.584	-72.1225
34.586	-70.723
34.588	-64.3392
34.59	-59.72
34.592	-56.0751
34.594	-53.7023
34.596	-51.1663
34.598	-47.5433
34.6	-41.7012
34.602	-37.0674
34.604	-35.8975
34.606	-30.6236
34.608	-31.0567
34.61	-27.8832
34.612	-25.7549
34.614	-25.4791
34.616	-23.2417
34.618	-17.8598
34.62	-15.079
34.622	-10.7275
34.624	-0.760972
34.626	1.01291
34.628	2.45439
34.63	6.06871
34.632	4.1032
34.634	3.29975
34.636	4.43762
34.638	6.43754
34.64	7.43283
34.642	10.8728
34.644	15.411
34.646	17.8403
34.648	19.0038
34.65	20.9186
34.652	25.809
34.654	27.9537
34.656	31.3164
34.658	34.9878
34.66	38.0681
34.662	41.0765
34.664	41.8572
34.666	42.8792
34.668	45.6892
34.67	48.3883
34.672	50.8612
34.674	52.5829
34.676	54.828
34.678	56.7465
34.68	58.5425
34.682	59.4323
34.684	61.5571
34.686	63.8624
34.688	65.2834
34.69	65.9844
34.692	65.9386
34.694	67.6868
34.696	67.9649
34.698	70.0163
34.7	72.9031

==> data/FSI2Lift30000.dat <==
34	-132.71
34.002	-142.975
34.004	-148.909
34.006	-131.116
34.008	-139.073
34.01	-143.743
34.012	-131.083
34.014	-122.872
34.016	-121.413
34.018	-126.858
34.02	-122.106
34.022	-115.141
34.024	-115.197
34.026	-118.457
34.028	-118.238
34.03	-121.503
34.032	-111.926
34.034	-110.556
34.036	-111.975
34.038	-110.239
34.04	-104.173
34.042	-100.801
34.044	-103.849
34.046	-95.645
34.048	-89.0936
34.05	-86.1706
34.052	-77.6952
34.054	-63.6198
34.056	-64.4228
34.058	-68.0501
34.06	-64.3998
34.062	-51.4869
34.064	-47.3356
34.066	-46.6221
34.068	-51.7527
34.07	-38.9335
34.072	-31.1478
34.074	-26.9082
34.076	-21.2556
34.078	-26.0159
34.08	-19.5879
34.082	-11.7366
34.084	-12.4748
34.086	-12.7683
34.088	-7.07388
34.09	2.22604
34.092	3.60617
34.094	5.86225
34.096	3.69457
34.098	-2.74932
34.1	2.05143
34.102	2.25419
34.104	11.5243
34.106	17.4669
34.108	23.033
34.11	24.2195
34.112	22.9535
34.114	22.613
34.116	28.7039
34.118	31.3446
34.12	34.9758
34.122	39.1139
34.124	41.3025
34.126	43.5789
34.128	42.9442
34.13	45.8434
34.132	48.5237
34.134	52.3598
34.136	56.5886
34.138	59.1107
34.14	60.7857
34.142	60.9276
34.144	64.4524
34.146	66.0667
34.148	67.3441
34.15	69.23
34.152	72.7633
34.154	75.5423
34.156	78.5099
34.158	79.9677
34.16	83.0449
34.162	82.9066
34.164	85.7166
34.166	84.2971
34.168	85.4142
34.17	84.6478
34.172	88.8026
34.174	92.0672
34.176	88.2799
34.178	87.2545
34.18	87.1829
34.182	87.7011
34.184	89.7485
34.186	89.1201
34.188	94.0145
34.19	93.2599
34.192	94.6797
34.194	94.3561
34.196	91.8963
34.198	92.4116
34.2	93.3268
34.202	101.147
34.204	110.298
34.206	103.355
34.208	99.1796
34.21	93.2075
34.212	94.2568
34.214	101.337
34.216	105.524
34.218	106.461
34.22	109.52
34.222	109.666
34.224	103.023
34.226	110.213
34.228	96.9353
34.23	105.194
34.232	104.351
34.234	105.793
34.236	95.8979
34.238	101.208
34.24	107.502
34.242	109.811
34.244	117.062
34.246	124.339
34.248	131.489
34.25	120.391
34.252	113.154
34.254	117.983
34.256	130.529
34.258	134.653
34.26	125.966
34.262	125.231
34.264	131.931
34.266	136.012
34.268	130.714
34.27	121.491
34.272	122.426
34.274	131.755
34.276	140.37
34.278	123.603
34.28	122.4
34.282	125.139
34.284	121.971
34.286	123.416
34.288	129.224
34.29	124.423
34.292	113.11
34.294	106.915
34.296	102.769
34.298	107.303
34.3	103.938
34.302	102.586
34.304	109.824
34.306	101.956
34.308	95.2632
34.31	86.7379
34.312	82.2004
34.314	82.7668
34.316	81.6391
34.318	70.444
34.32	55.6293
34.322	45.5856
34.324	49.9219
34.326	48.4567
34.328	44.5475
34.33	39.8528
34.332	38.2911
34.334	28.6658
34.336	23.0593
34.338	18.9158
34.34	14.6627
34.342	11.8949
34.344	8.28812
34.346	5.70661
34.348	2.65101
34.35	10.8029
34.352	7.61909
34.354	-1.04945
34.356	-11.1039
34.358	-12.5892
34.36	-12.1946
34.362	-16.7337
34.364	-19.5874
34.366	-19.0497
34.368	-21.0133
34.37	-22.7501
34.372	-23.8064
34.374	-24.9424
34.376	-27.045
34.378	-34.6047
34.38	-39.014
34.382	-42.2467
34.384	-40.527
34.386	-42.7226
34.388	-43.5168
34.39	-46.7147
34.392	-51.7689
34.394	-52.254
34.396	-54.7446
34.398	-56.5269
34.4	-56.911
34.402	-60.9723
34.404	-64.6149
34.406	-68.3113
34.408	-70.3959
34.41	-71.4704
34.412	-72.8446
34.414	-72.8191
34.416	-76.4143
34.418	-79.2504
34.42	-81.3817
34.422	-82.9095
34.424	-85.303
34.426	-87.4216
34.428	-88.6931
34.43	-90.3178
34.432	-89.8262
34.434	-92.3733
34.436	-90.5805
34.438	-88.3015
34.44	-88.8256
34.442	-89.4398
34.444	-91.3026
34.446	-91.2667
34.448	-90.0597
34.45	-90.9954
34.452	-90.2619
34.454	-93.0368
34.456	-96.4217
34.458	-95.6482
34.46	-98.5768
34.462	-104.001
34.464	-105.782
34.466	-101.372
34.468	-95.2035
34.47	-99.8552
34.472	-100.014
34.474	-102.385
34.476	-99.0582
34.478	-101.185
34.48	-104.016
34.482	-112.924
34.484	-119.881
34.486	-113.256
34.488	-111.997
34.49	-105.541
34.492	-106.281
34.494	-101.491
34.496	-102.168
34.498	-102.974
34.5	-117.418
34.502	-118.804
34.504	-139.911
34.506	-128.012
34.508	-115.291
34.51	-115.71
34.512	-115.471
34.514	-117.142
34.516	-126.172
34.518	-118.795
34.52	-128.559
34.522	-123.154
34.524	-126.071
34.526	-129.084
34.528	-126.635
34.53	-143.048
34.532	-148.716
34.534	-136.175
34.536	-139.044
34.538	-136.01
34.54	-133.051
34.542	-125.825
34.544	-131.953
34.546	-137.27
34.548	-131.474
34.55	-117.711
34.552	-118.924
34.554	-118.833
34.556	-112.481
34.558	-111.216
34.56	-105.04
34.562	-98.2928
34.564	-97.856
34.566	-98.2293
34.568	-93.3669
34.57	-100.031
34.572	-90.7412
34.574	-82.9747
34.576	-76.4603
34.578	-83.6145
34.58	-78.5114
34.582	-64.3754
34.584	-65.1359
34.586	-57.4945
34.588	-48.2304
34.59	-41.6706
34.592	-44.5221
34.594	-42.8329
34.596	-40.2111
34.598	-31.5995
34.6	-22.8642
34.602	-23.4147
34.604	-19.9329
34.606	-15.7489
34.608	-11.1838
34.61	-4.51802
34.612	-3.75236
34.614	-4.04239
34.616	1.21496
34.618	4.78152
34.62	0.331834
34.622	1.68742
34.624	9.75577
34.626	12.231
34.628	16.7682
34.63	17.9009
34.632	20.01
34.634	24.1979
34.636	22.7898
34.638	23.8858
34.64	28.2614
34.642	32.6207
34.644	38.5799
34.646	38.4101
34.648	40.673
34.65	43.9392
34.652	46.9937
34.654	48.1034
34.656	50.3642
34.658	52.5781
34.66	52.9164
34.662	56.5514
34.664	59.9221
34.666	62.8136
34.668	66.9303
34.67	69.2169
34.672	70.2702
34.674	72.3121
34.676	73.6953
34.678	74.7564
34.68	75.4762
34.682	78.488
34.684	80.9148
34.686	81.081
34.688	83.1661
34.69	87.5294
34.692	85.5838
34.694	84.4762
34.696	84.5273
34.698	84.1114
34.7	85.5711

==> data/FSI2Lift40000.dat <==
34	-139.107
34.002	-139.289
34.004	-129.496
34.006	-135.978
34.008	-119.729
34.01	-127.998
34.012	-123.332
34.014	-128.423
34.016	-136.566
34.018	-127.695
34.02	-126.345
34.022	-126.144
34.024	-118.787
34.026	-114.521
34.028	-114.576
34.03	-108.54
34.032	-112.559
34.034	-104.587
34.036	-96.375
34.038	-86.5033
34.04	-88.7026
34.042	-83.1459
34.044	-85.6622
34.046	-78.2838
34.048	-70.001
34.05	-68.2555
34.052	-74.1411
34.054	-71.3872
34.056	-61.1768
34.058	-52.7091
34.06	-40.0769
34.062	-45.3556
34.064	-48.403
34.066	-40.6992
34.068	-31.2297
34.07	-24.49
34.072	-18.1576
34.074	-15.0582
34.076	-12.0163
34.078	-9.0705
34.08	-5.26248
34.082	0.0036215
34.084	-1.21947
34.086	0.235165
34.088	-7.3827
34.09	-4.09744
34.092	0.672689
34.094	7.65204
34.096	12.6185
34.098	16.5381
34.1	20.6838
34.102	22.9412
34.104	28.9918
34.106	31.7635
34.108	32.6005
34.11	32.1766
34.112	34.635
34.114	33.0862
34.116	36.1141
34.118	39.6172
34.12	42.8022
34.122	46.8566
34.124	49.7364
34.126	55.4151
34.128	57.3229
34.13	60.7315
34.132	62.0208
34.134	63.9369
34.136	65.5293
34.138	69.0904
34.14	72.0617
34.142	74.0515
34.144	74.8356
34.146	75.3641
34.148	79.7566
34.15	80.3931
34.152	83.5461
34.154	84.5422
34.156	89.1885
34.158	87.2006
34.16	86.4235
34.162	84.6899
34.164	84.6806
34.166	86.3412
34.168	90.8325
34.17	96.2492
34.172	97.2365
34.174	97.1041
34.176	93.1983
34.178	92.0954
34.18	93.8595
34.182	91.81
34.184	95.4299
34.186	96.5144
34.188	96.1302
34.19	96.0387
34.192	93.7634
34.194	92.4748
34.196	94.699
34.198	100.513
34.2	97.754
34.202	99.3681
34.204	104.5
34.206	105.274
34.208	104.895
34.21	106.956
34.212	107.546
34.214	107.908
34.216	102.024
34.218	102.783
34.22	107.74
34.222	104.697
34.224	107.138
34.226	106.124
34.228	103.839
34.23	111.77
34.232	114.946
34.234	116.743
34.236	120.654
34.238	129.694
34.24	132.085
34.242	121.287
34.244	127.748
34.246	118.013
34.248	112.182
34.25	112.81
34.252	118.37
34.254	135.794
34.256	131.44
34.258	131.593
34.26	134.244
34.262	134.65
34.264	129.896
34.266	128.878
34.268	135.88
34.27	144.143
34.272	135.067
34.274	134.986
34.276	134.98
34.278	123.305
34.28	116.933
34.282	122.09
34.284	121.644
34.286	126.676
34.288	126.022
34.29	112.067
34.292	99.7373
34.294	101.224
34.296	102.23
34.298	103.55
34.3	106.871
34.302	92.8115
34.304	88.7513
34.306	86.5911
34.308	79.8147
34.31	70.5608
34.312	65.4259
34.314	67.1627
34.316	55.3014
34.318	52.3559
34.32	51.7694
34.322	47.6856
34.324	39.456
34.326	36.1778
34.328	28.3103
34.33	23.3787
34.332	22.5543
34.334	18.426
34.336	11.786
34.338	6.59442
34.34	4.0343
34.342	-2.20662
34.344	-7.74261
34.346	-8.57407
34.348	-9.774
34.35	-12.3531
34.352	-8.96323
34.354	-9.76353
34.356	-10.8897
34.358	-12.9452
34.36	-14.9352
34.362	-24.4779
34.364	-28.1656
34.366	-26.2549
34.368	-27.8943
34.37	-28.4766
34.372	-33.5073
34.374	-40.3314
34.376	-38.9275
34.378	-44.7225
34.38	-45.4928
34.382	-47.428
34.384	-48.522
34.386	-52.3008
34.388	-54.5764
34.39	-57.4657
34.392	-62.0257
34.394	-64.5597
34.396	-67.7214
34.398	-68.4348
34.4	-68.666
34.402	-72.7205
34.404	-74.3453
34.406	-75.2141
34.408	-76.944
34.41	-81.1306
34.412	-83.6451
34.414	-84.2976
34.416	-87.2185
34.418	-86.3063
34.42	-88.2007
34.422	-89.3538
34.424	-87.9701
34.426	-90.6515
34.428	-89.9397
34.43	-90.9476
34.432	-91.8185
34.434	-92.1338
34.436	-93.2977
34.438	-95.5064
34.44	-95.8084
34.442	-97.8856
34.444	-95.7301
34.446	-96.8661
34.448	-96.0239
34.45	-98.3074
34.452	-107.081
34.454	-108.269
34.456	-110.958
34.458	-100.719
34.46	-97.9347
34.462	-101.434
34.464	-109.564
34.466	-113.742
34.468	-108.887
34.47	-105.445
34.472	-109.539
34.474	-107.772
34.476	-113.616
34.478	-118.988
34.48	-114.808
34.482	-102.527
34.484	-100.895
34.486	-112.592
34.488	-102.269
34.49	-111.866
34.492	-122.368
34.494	-120.963
34.496	-116.561
34.498	-119.789
34.5	-123.294
34.502	-127.841
34.504	-121.181
34.506	-117.88
34.508	-122.69
34.51	-133.359
34.512	-140.538
34.514	-134.58
34.516	-121.701
34.518	-129.988
34.52	-135.997
34.522	-137.724
34.524	-129
34.526	-132.498
34.528	-135.268
34.53	-133.341
34.532	-129.537
34.534	-132.413
34.536	-128.968
34.538	-131.938
34.54	-139.97
34.542	-128.725
34.544	-120.189
34.546	-118.517
34.548	-113.157
34.55	-115.421
34.552	-113.155
34.554	-115.246
34.556	-106.721
34.558	-104.659
34.56	-105.373
34.562	-105.652
34.564	-99.8427
34.566	-90.187
34.568	-86.3432
34.57	-77.2042
34.572	-71.4533
34.574	-65.2519
34.576	-63.6953
34.578	-59.5317
34.58	-53.1782
34.582	-47.8237
34.584	-42.9517
34.586	-42.724
34.588	-39.9808
34.59	-31.5124
34.592	-30.5993
34.594	-29.8748
34.596	-19.1647
34.598	-14.5342
34.6	-10.0563
34.602	-16.8741
34.604	-11.771
34.606	-5.75166
34.608	2.61641
34.61	7.09872
34.612	6.75124
34.614	5.82331
34.616	10.5351
34.618	12.8702
34.62	13.6124
34.622	16.6595
34.624	18.7437
34.626	24.0461
34.628	21.4967
34.63	27.0828
34.632	31.369
34.634	33.1773
34.636	39.0375
34.638	41.5835
34.64	42.4725
34.642	42.4382
34.644	47.4215
34.646	49.067
34.648	50.5198
34.65	53.1456
34.652	54.0353
34.654	57.6092
34.656	61.52
34.658	62.8441
34.66	65.5151
34.662	68.5313
34.664	72.1684
34.666	73.6359
34.668	72.9464
34.67	73.479
34.672	75.5265
34.674	78.9168
34.676	82.2745
34.678	83.2605
34.68	83.5502
34.682	82.4096
34.684	83.8787
34.686	86.0753
34.688	90.3492
34.69	93.9651
34.692	91.3522
34.694	90.0655
34.696	90.5236
34.698	91.4999
34.7	90.6801

==> data/FSI2LiftBenchmark.dat <==
34.0448231	-126.6499187
34.0453003	-125.2121153
34.0460956	-122.1208387
34.0472089	-121.1143767
34.0481632	-118.09499
34.0486404	-116.6571867
34.0495947	-113.70969
34.0500719	-112.2718867
34.0510262	-109.2525007
34.0508671	-107.7428073
34.0519805	-104.7234207
34.0524577	-103.7529033
34.0527758	-101.1289127
34.0540482	-99.69110933
34.0550025	-96.384162
34.0548435	-94.80257867
34.0557978	-92.861544
34.0556387	-91.35185067
34.0567521	-88.332464
34.0572292	-87.577618
34.0575474	-84.88173667
34.0588198	-83.44393333
34.0591379	-81.10750333
34.059615	-79.921316
34.0607284	-76.97381933
34.0605694	-75.392236
34.0615237	-73.23553133
34.0615237	-71.941508
34.062478	-70.000474
34.0623189	-68.49078067
34.0634323	-65.47139407
34.0639095	-64.50087693
34.0643866	-62.02066647
34.0648638	-61.2658198
34.0651819	-58.56993887
34.0664543	-57.13213567
34.0667724	-54.79570553
34.0672496	-53.60951793
34.0683629	-50.66202147
34.0682039	-49.080438
34.0691582	-46.9237332
34.0689991	-45.48593007
34.0705897	-42.32276313
34.0710668	-40.88495993
34.0720211	-38.0812438
34.0724983	-36.57155047
34.0734526	-33.5521638
34.0739298	-32.04247047
34.0748841	-29.23875433
34.0753613	-27.87284133
34.0763156	-24.92534487
34.0767927	-23.41565153
34.077747	-20.61193533
34.0782242	-19.24602233
34.0791785	-16.51419633
34.0794966	-14.7169424
34.0810872	-12.12889667
34.0815643	-10.69109353
34.0825186	-8.5343888
34.0829958	-7.563871667
34.0839501	-4.939880867
34.0849044	-3.070736753
34.0858587	-0.66241646
34.0863359	0.523771153
34.0877674	3.830718427
34.0882445	5.268521593
34.0891988	7.425226333
34.089676	8.395743467
34.0912665	11.16351453
34.0920618	13.3561644
34.0939704	17.13039767
34.0949247	18.96359673
34.0968334	22.73783
34.0977877	24.57102907
34.1001735	28.56093287
34.1011278	30.07062613
34.1030364	33.30568327
34.1039907	34.8153766
34.1058994	38.05043373
34.1068537	39.560127
34.1082852	42.47167847
34.1097166	44.0352894
34.1116253	47.1804838
34.1125796	48.61828693
34.1144882	51.42200313
34.1154425	52.93169647
34.1173512	55.7354126
34.1183055	57.24510593
34.1202141	59.9050418
34.1211684	61.19906467
34.1230771	63.78711033
34.1240314	65.0811332
34.12594	67.66917867
34.1268943	68.963202
34.128803	71.55124733
34.1297573	72.84527
34.1335745	76.763284
34.1354832	78.91998867
34.1393004	83.01772733
34.1412091	84.689174
34.1450263	87.54680733
34.146935	88.84083067
34.1517065	91.10537067
34.1545695	92.03994267
34.1602954	93.83719667
34.1631583	94.12475733
34.1688842	94.84365867
34.1717472	95.41878
34.1774731	96.497132
34.180336	97.57548467
34.1841533	100.01975
34.1870162	101.026212
34.1908335	104.153434
34.1927421	105.6990727
34.1956051	108.8981847
34.1975137	110.8392187
34.2003767	114.1102213
34.2022853	115.9793653
34.2041939	118.998752
34.2061026	120.7600607
34.2089655	124.1748433
34.2089655	124.9656347
34.2118285	127.6255707
34.2137371	129.3509347
34.2166	132.3703213
34.2175543	133.664344
34.2216897	136.8275113
34.2232802	138.0136987
34.2270975	140.4220187
34.2290061	141.6441513
34.234732	142.866284
34.237595	143.513296
34.2433209	143.9446367
34.2461838	143.9446367
34.2519097	144.591648
34.2547727	145.1667693
34.2604986	146.7483527
34.2633615	148.042376
34.2681331	150.6304213
34.270996	151.924444
34.2767219	154.51249
34.2795849	155.447062
34.2853108	154.0092587
34.2881737	153.2184673
34.2910367	150.4147507
34.291991	148.976948
34.2938996	146.1013413
34.2948539	144.663538
34.2967626	141.787932
34.2977169	140.2782387
34.2996255	137.0431813
34.3005798	134.6168887
34.3015342	131.5076393
34.301057	132.9454427
34.3020113	130.3573967
34.3034428	126.331548
34.3043971	123.671612
34.3039199	125.1813053
34.3043971	122.59326
34.3063057	118.20796
34.3072601	115.548024
34.3067829	116.9858273
34.3077372	114.397782
34.3091687	110.2461253
34.310123	106.7953973
34.3096458	108.5746787
34.3106002	105.1239513
34.3120316	99.94786
34.312986	96.55105
34.3125088	98.222496
34.3134631	94.98743867
34.3148946	89.97310067
34.3158489	86.52237267
34.3153717	88.301654
34.3163261	84.85092667
34.3177575	79.62091733
34.3187118	76.224108
34.3182347	77.94947133
34.319189	74.498744
34.3206205	69.32265267
34.3215748	65.87192493
34.3210976	67.59728867
34.322052	64.14656113
34.3234834	58.97046973
34.3244377	55.57365973
34.3239606	57.24510593
34.3249149	54.0100488
34.3263464	48.99571027
34.3273007	45.54498267
34.3268235	47.32426413
34.3277779	43.87353653
34.3292093	38.8052804
34.3301636	35.83981133
34.3292093	37.1877518
34.3306408	34.1683652
34.3320723	30.1784614
34.3330266	27.2129924
34.3320723	28.56093287
34.3335037	25.5415462
34.3349352	21.60556
34.3358895	18.42442053
34.3354124	19.93411387
34.3358895	17.34606813
34.3377982	12.97874107
34.3387525	9.7257114
34.3382753	11.30729487
34.3387525	8.7192492
34.3406611	4.9989335
34.3425697	0.631606387
34.3435241	-1.489153273
34.3435241	-2.495615493
34.3454327	-6.215931173
34.3473413	-10.52934067
34.3482956	-12.6860454
34.3502043	-16.83770207
34.3511586	-18.88657153
34.3530672	-22.33729913
34.3540215	-24.06266293
34.3559302	-27.51339053
34.3568845	-29.23875433
34.3587931	-32.68948193
34.3597474	-34.34295553
34.3616561	-37.3623422
34.3626104	-38.94392567
34.364519	-41.96331233
34.3654733	-43.40111547
34.367382	-46.42050213
34.3683363	-47.93019547
34.3702449	-50.66202147
34.3711992	-52.0998246
34.3731079	-54.8316506
34.3740622	-56.12567347
34.3759708	-58.7137192
34.3769251	-60.007742
34.3788338	-62.59578773
34.3797881	-63.88981053
34.3816967	-66.47785627
34.382651	-67.91565933
34.3850368	-71.07882667
34.3864683	-72.51662933
34.3883769	-75.24845533
34.3893312	-76.75814867
34.3921942	-79.77753533
34.3941028	-81.37709133
34.3974429	-84.88173667
34.3988744	-86.445348
34.4026917	-89.08731067
34.4046003	-90.381334
34.4084176	-93.07721467
34.4112805	-94.443128
34.4170064	-96.16849133
34.4198693	-96.95928333
34.4255952	-97.82196533
34.4284582	-98.253306
34.4341841	-99.69110933
34.437047	-100.4100107
34.4418186	-102.24321
34.4437273	-103.645068
34.4484988	-106.5566193
34.4504075	-108.030368
34.4532704	-111.049754
34.4542247	-112.5594473
34.4570877	-115.3991087
34.4585191	-116.8009667
34.4618593	-120.5392553
34.4628136	-122.1208387
34.4656765	-125.571566
34.4675852	-127.4766553
34.4714024	-131.358724
34.473311	-133.084088
34.4771283	-136.966156
34.476174	-135.564298
34.4809456	-139.877708
34.4838085	-141.3874013
34.4895344	-144.3348973
34.4923974	-144.694348
34.4981233	-145.48514
34.5009862	-145.48514
34.5067121	-145.48514
34.5095751	-145.55703
34.515301	-146.7791627
34.5181639	-147.4261747
34.5229355	-149.5828793
34.5257984	-150.876902
34.5315243	-153.608728
34.5343873	-154.7589707
34.5401132	-156.340554
34.5429761	-155.2622013
34.548702	-153.0336067
34.5506106	-151.2004073
34.5525193	-147.7856253
34.5534736	-146.347822
34.5553822	-143.3284353
34.5563365	-141.746852
34.5582452	-138.7274653
34.5587223	-137.3974973
34.56079	-133.9108247
34.5611081	-132.1854607
34.5625396	-129.3098547
34.5623805	-127.7282713
34.5633349	-125.1402253
34.5644482	-124.1337633
34.5654025	-121.5457173
34.5652435	-119.964134
34.5661978	-117.376088
34.5673112	-116.369626
34.5682655	-113.78158
34.5681064	-112.1999967
34.5690608	-109.6119513
34.5701741	-108.6054887
34.5706513	-105.7298827
34.5711284	-104.2920793
34.5716056	-102.0275393
34.5720828	-100.841352
34.5725599	-98.79248267
34.5730371	-97.60629467
34.5741504	-94.658798
34.5739914	-93.07721467
34.5749457	-90.92051
34.5749457	-89.62648733
34.5759	-87.46978267
34.5759	-86.17575933
34.5768543	-84.23472533
34.5766953	-82.725032
34.5778087	-79.70564533
34.5782858	-78.735128
34.578763	-76.254918
34.5792401	-75.28440067
34.5795582	-72.66041
34.5808307	-71.22260667
34.581785	-67.91565933
34.5816259	-66.33407593
34.5825802	-64.39304167
34.5824212	-62.88334833
34.5835346	-59.86396173
34.5840117	-58.89344453
34.5843298	-56.2694538
34.5856022	-54.8316506
34.5865566	-51.52470333
34.5863975	-49.94311987
34.5873518	-48.0020856
34.5871928	-46.49239227
34.5883061	-43.47300567
34.5887833	-42.718159
34.5891014	-40.02227807
34.5903738	-38.58447487
34.5911691	-35.2775276
34.5916462	-33.9116146
34.5926006	-31.1797886
34.5930777	-29.67009527
34.594032	-27.0820496
34.5945092	-25.7161366
34.5954635	-22.98431053
34.5959407	-21.47461727
34.596895	-18.88657153
34.5973721	-17.52065853
34.5983265	-14.78883253
34.5988036	-13.2791392
34.5995989	-10.2597526
34.6008713	-8.8219494
34.6016666	-6.377684033
34.6021437	-5.407166893
34.603098	-3.250462153
34.6035752	-2.06427454
34.6045295	0.092430207
34.6050067	1.06294734
34.605961	3.21965208
34.6064381	4.405839693
34.6073925	6.56254444
34.6078696	7.5330616
34.6093011	10.76811867
34.6102554	12.70915293
34.6126412	16.59122153
34.6135955	18.640091
34.6148679	22.0908186
34.6159813	23.70834713
34.6183671	27.69825093
34.6188442	29.20794427
34.62123	32.94623247
34.6217072	34.2762004
34.624093	37.69098293
34.6245701	39.02095087
34.6269559	42.43573333
34.6279102	43.87353653
34.6293417	46.78508793
34.6307732	48.34869887
34.6326818	51.2782228
34.6336361	52.716026
34.6355448	55.59163233
34.6364991	56.88565513
34.6384077	59.8331516
34.639362	61.19906467
34.6412707	63.78711033
34.642225	65.0811332
34.6450879	68.10052
34.6460423	69.68210333
34.6479509	72.41392933
34.6489052	73.707952
34.6517682	76.72733867
34.6536768	78.45270267
34.6565397	81.47208933
34.657494	82.766112
34.660357	85.71360867
34.6625837	86.79196067
34.6660829	89.27217133
34.6679915	90.38646867
34.6727631	92.18372267
34.6756261	92.97451467
34.6813519	94.26853733
34.6842149	94.556098
34.6899408	95.20310933
34.6928037	95.85012067
34.6985296	97.359814
34.7007564	98.43816667

==> data/FSI2Liftdeltat1.dat <==
33.985	-78.6991
33.989	-82.503
33.993	-87.3128
33.997	-87.2064
34.001	-89.6566
34.005	-96.457
34.009	-100.649
34.013	-105.956
34.017	-106.525
34.021	-106.617
34.025	-110.019
34.029	-114.282
34.033	-124.035
34.037	-124.453
34.041	-117.929
34.045	-111.477
34.049	-115.038
34.053	-115.597
34.057	-108.478
34.061	-108.188
34.065	-99.6898
34.069	-94.4997
34.073	-91.2894
34.077	-88.6219
34.081	-79.2038
34.085	-73.1839
34.089	-66.7794
34.093	-60.7841
34.097	-55.7953
34.101	-45.9291
34.105	-41.6922
34.109	-38.7065
34.113	-34.6233
34.117	-32.8978
34.121	-30.6276
34.125	-30.3168
34.129	-14.331
34.133	-5.96434
34.137	-2.59587
34.141	0.969429
34.145	7.9102
34.149	9.55665
34.153	17.1295
34.157	25.3757
34.161	29.5294
34.165	31.1678
34.169	33.5947
34.173	37.5272
34.177	39.5092
34.181	42.8442
34.185	46.6141
34.189	49.2749
34.193	50.5486
34.197	52.8719
34.201	55.5285
34.205	55.8533
34.209	55.073
34.213	55.6106
34.217	55.4941
34.221	56.5903
34.225	61.4363
34.229	64.3023
34.233	67.9704
34.237	69.1971
34.241	71.4138
34.245	74.239
34.249	77.3712
34.253	79.2664
34.257	81.4258
34.261	89.0025
34.265	93.4274
34.269	98.8352
34.273	104.399
34.277	104.347
34.281	114.99
34.285	116.49
34.289	121.823
34.293	122.349
34.297	121.952
34.301	116.756
34.305	117.364
34.309	116.148
34.313	112.65
34.317	113.28
34.321	105.723
34.325	104.656
34.329	100.982
34.333	96.9779
34.337	91.6868
34.341	89.2253
34.345	83.0727
34.349	73.4862
34.353	63.7893
34.357	56.9421
34.361	47.5662
34.365	39.3249
34.369	30.1345
34.373	22.8993
34.377	21.1396
34.381	15.3192
34.385	11.3687
34.389	7.23945
34.393	5.39082
34.397	11.6587
34.401	4.54365
34.405	-6.63948
34.409	-14.3798
34.413	-17.9235
34.417	-23.453
34.421	-28.0436
34.425	-33.5708
34.429	-35.9386
34.433	-39.4629
34.437	-41.8068
34.441	-46.027
34.445	-48.8377
34.449	-51.052
34.453	-52.7227
34.457	-54.8639
34.461	-56.7589
34.465	-56.1465
34.469	-55.2835
34.473	-56.8674
34.477	-57.301
34.481	-59.6849
34.485	-62.2783
34.489	-66.9932
34.493	-64.6731
34.497	-66.312
34.501	-70.1105
34.505	-69.2106
34.509	-74.5366
34.513	-76.9977
34.517	-84.0051
34.521	-91.078
34.525	-99.3838
34.529	-107.071
34.533	-109.15
34.537	-117.26
34.541	-117.766
34.545	-120.572
34.549	-122.952
34.553	-125.151
34.557	-111.583
34.561	-119.648
34.565	-111.75
34.569	-104.789
34.573	-104.686
34.577	-101.141
34.581	-92.7057
34.585	-91.1405
34.589	-97.5212
34.593	-84.9629
34.597	-75.7107
34.601	-67.5131
34.605	-68.5292
34.609	-65.4741
34.613	-52.5102
34.617	-46.805
34.621	-43.4959
34.625	-35.6053
34.629	-29.343
34.633	-22.5389
34.637	-20.1373
34.641	-11.9657
34.645	-10.424
34.649	-3.67271
34.653	2.37576
34.657	8.14035
34.661	10.2004
34.665	12.9423
34.669	16.2077
34.673	20.1698
34.677	27.2008
34.681	31.9873
34.685	33.6417
34.689	38.5012
34.693	44.7609
34.697	47.5512
34.701	48.559

==> data/FSI2Liftdeltat2.dat <==
33.983	-104.707
33.986	-114.345
33.989	-113.568
33.992	-114.137
33.995	-120.862
33.998	-118.884
34.001	-120.652
34.004	-115.587
34.007	-109.796
34.01	-112.531
34.013	-115.435
34.016	-128.553
34.019	-117.237
34.022	-116.346
34.025	-103.258
34.028	-95.0503
34.031	-102.454
34.034	-113.46
34.037	-111.93
34.04	-105.302
34.043	-104.071
34.046	-96.8677
34.049	-88.9229
34.052	-86.1744
34.055	-78.0221
34.058	-76.3832
34.061	-69.1248
34.064	-68.9694
34.067	-65.8223
34.07	-62.2258
34.073	-61.288
34.076	-55.477
34.079	-45.3908
34.082	-40.9914
34.085	-31.015
34.088	-22.3401
34.091	-18.0148
34.094	-17.5594
34.097	-13.4905
34.1	-10.6651
34.103	-2.27769
34.106	7.29434
34.109	10.2567
34.112	10.6125
34.115	14.1872
34.118	20.0653
34.121	21.0045
34.124	23.2703
34.127	23.0349
34.13	26.0774
34.133	28.8298
34.136	32.347
34.139	36.8476
34.142	39.1898
34.145	42.0933
34.148	46.6471
34.151	49.5609
34.154	50.2198
34.157	52.3504
34.16	57.3873
34.163	57.1942
34.166	58.8975
34.169	61.2354
34.172	62.4895
34.175	62.6707
34.178	64.5033
34.181	66.7278
34.184	69.3414
34.187	71.8825
34.19	73.5269
34.193	73.969
34.196	76.4318
34.199	77.7111
34.202	81.0271
34.205	84.3846
34.208	82.0462
34.211	79.6021
34.214	79.8486
34.217	81.4879
34.22	84.6612
34.223	83.5493
34.226	81.2362
34.229	80.6122
34.232	84.5178
34.235	98.3675
34.238	97.2813
34.241	102.375
34.244	104.834
34.247	111.366
34.25	109.605
34.253	108.588
34.256	104.922
34.259	106.247
34.262	114.357
34.265	114.342
34.268	114.253
34.271	120.187
34.274	121.296
34.277	130.228
34.28	133.03
34.283	139.808
34.286	128.196
34.289	122.372
34.292	122.416
34.295	116.293
34.298	109.822
34.301	101.848
34.304	97.3734
34.307	93.5336
34.31	98.1008
34.313	101.835
34.316	87.7771
34.319	80.4064
34.322	90.7557
34.325	84.846
34.328	76.4355
34.331	49.8499
34.334	37.3907
34.337	39.4133
34.34	43.6784
34.343	39.93
34.346	28.0611
34.349	26.275
34.352	20.5079
34.355	15.7323
34.358	9.90294
34.361	3.73665
34.364	6.09772
34.367	2.49082
34.37	-4.16697
34.373	-3.79001
34.376	-7.75804
34.379	-14.5304
34.382	-19.476
34.385	-23.3224
34.388	-28.5764
34.391	-34.0049
34.394	-37.2206
34.397	-37.7765
34.4	-40.4581
34.403	-46.0472
34.406	-48.6681
34.409	-51.9667
34.412	-52.7694
34.415	-53.5768
34.418	-56.4912
34.421	-60.7793
34.424	-63.9906
34.427	-66.6249
34.43	-67.4723
34.433	-70.2104
34.436	-71.9778
34.439	-74.1411
34.442	-76.1232
34.445	-74.2444
34.448	-72.5693
34.451	-73.1301
34.454	-76.2225
34.457	-78.385
34.46	-82.3348
34.463	-84.624
34.466	-85.5945
34.469	-87.2846
34.472	-84.6935
34.475	-80.4946
34.478	-77.5007
34.481	-81.3004
34.484	-83.5643
34.487	-81.5169
34.49	-85.4188
34.493	-88.6426
34.496	-98.5448
34.499	-105.175
34.502	-108.13
34.505	-120.185
34.508	-130.007
34.511	-122.432
34.514	-122.347
34.517	-116.227
34.52	-113.793
34.523	-124.528
34.526	-133.554
34.529	-131.945
34.532	-122.588
34.535	-120.128
34.538	-123.351
34.541	-128.912
34.544	-129.299
34.547	-112.497
34.55	-113.696
34.553	-107.696
34.556	-101.006
34.559	-100.278
34.562	-95.5513
34.565	-90.5492
34.568	-83.885
34.571	-83.4413
34.574	-80.3402
34.577	-75.3155
34.58	-67.5635
34.583	-65.3515
34.586	-62.5603
34.589	-57.0024
34.592	-53.3311
34.595	-49.6842
34.598	-43.9353
34.601	-46.1676
34.604	-36.5342
34.607	-27.53
34.61	-25.5321
34.613	-22.8245
34.616	-24.3614
34.619	-19.1402
34.622	-8.47404
34.625	0.385729
34.628	6.04638
34.631	9.74382
34.634	12.3466
34.637	9.9611
34.64	12.1282
34.643	14.8315
34.646	18.2644
34.649	19.2669
34.652	23.3411
34.655	27.3936
34.658	30.4627
34.661	34.636
34.664	37.7109
34.667	41.9755
34.67	46.0638
34.673	46.3733
34.676	51.2744
34.679	54.0076
34.682	56.8334
34.685	58.3141
34.688	61.8567
34.691	63.341
34.694	64.2882
34.697	65.7723
34.7	67.9838

==> data/FSI2Liftdeltat3.dat <==
34.002	-130.258
34.008	-124.661
34.014	-145.551
34.02	-134.331
34.026	-117.788
34.032	-108.293
34.038	-113.6
34.044	-95.5732
34.05	-76.6127
34.056	-72.5385
34.062	-65.9611
34.068	-43.3242
34.074	-28.8308
34.08	-15.6597
34.086	-1.96815
34.092	-8.64531
34.098	12.7673
34.104	23.5022
34.11	8.81117
34.116	33.0053
34.122	41.2585
34.128	45.8356
34.134	57.3371
34.14	64.5209
34.146	72.0901
34.152	74.5308
34.158	87.9466
34.164	88.4146
34.17	88.5426
34.176	89.6129
34.182	89.4091
34.188	92.6321
34.194	100.624
34.2	92.7257
34.206	97.6018
34.212	99.941
34.218	94.0054
34.224	106.484
34.23	109.176
34.236	122.014
34.242	115.714
34.248	106.218
34.254	117.939
34.26	129.591
34.266	128.005
34.272	142.931
34.278	128.196
34.284	109.982
34.29	123.345
34.296	115.721
34.302	99.0183
34.308	92.3308
34.314	71.8904
34.32	60.488
34.326	43.9317
34.332	34.0759
34.338	20.0357
34.344	11.5968
34.35	-3.80076
34.356	-11.0931
34.362	-17.4273
34.368	-18.4471
34.374	-32.1374
34.38	-38.25
34.386	-46.4654
34.392	-57.94
34.398	-60.7694
34.404	-70.114
34.41	-77.2614
34.416	-82.2481
34.422	-87.8795
34.428	-91.1444
34.434	-90.8999
34.44	-93.8563
34.446	-95.2179
34.452	-97.461
34.458	-103.345
34.464	-94.9732
34.47	-97.4527
34.476	-105.078
34.482	-115.656
34.488	-105.711
34.494	-101.971
34.5	-113.632
34.506	-120.74
34.512	-135.059
34.518	-121.773
34.524	-139.953
34.53	-143.245
34.536	-124.254
34.542	-127.064
34.548	-140.072
34.554	-119.338
34.56	-106.032
34.566	-99.2009
34.572	-99.6878
34.578	-69.0502
34.584	-62.7261
34.59	-49.1207
34.596	-25.6508
34.602	-21.0215
34.608	-7.91124
34.614	3.06712
34.62	-1.24843
34.626	13.3649
34.632	25.2626
34.638	26.162
34.644	34.8396
34.65	46.7029
34.656	53.2759
34.662	59.5984
34.668	69.4285
34.674	72.0183
34.68	79.3931
34.686	87.4518
34.692	86.6359
34.698	90.254

==> data/FSI2Ux.dat <==
33.98	-0.0024693
34	-0.0089417
34.02	-0.017425
34.04	-0.024686
34.06	-0.028503
34.08	-0.028641
34.1	-0.026027
34.12	-0.021548
34.14	-0.015579
34.16	-0.0088888
34.18	-0.0033246
34.2	-0.00058878
34.22	-0.0012532
34.24	-0.0049722
34.26	-0.010675
34.28	-0.016699
34.3	-0.021711
34.32	-0.025235
34.34	-0.027153
34.36	-0.02729
34.38	-0.025523
34.4	-0.021971
34.42	-0.017005
34.44	-0.011149
34.46	-0.0053459
34.48	-0.0011961
34.5	-0.00058667
34.52	-0.0045593
34.54	-0.012198
34.56	-0.020663
34.58	-0.026792
34.6	-0.029104
34.62	-0.027995
34.64	-0.024558
34.66	-0.019457
34.68	-0.013038
34.7	-0.0065123
34.72	-0.0018824
34.74	-0.00044556
34.76	-0.0023478
34.78	-0.0069326
34.8	-0.012885
34.82	-0.018601
34.84	-0.023056
34.86	-0.0259
34.88	-0.027067
34.9	-0.026417
34.92	-0.02389
34.94	-0.019689
34.96	-0.014277
34.98	-0.0083525

==> data/FSI2UxBenchmark.dat <==
33.99960098	-0.006197784
34.01133184	-0.008944071
34.0144873	-0.010311321
34.02795446	-0.014988458
34.02112245	-0.012572659
34.03689976	-0.017864476
34.04391189	-0.020000977
34.05092403	-0.022006037
34.0596892	-0.023967429
34.07196044	-0.025803148
34.09895716	-0.026767837
34.12455146	-0.024838141
34.1368227	-0.023009939
34.14558787	-0.021192399
34.1526	-0.019484247
34.15961214	-0.017513213
34.16662427	-0.015410738
34.17363641	-0.013176822
34.18064855	-0.010942906
34.18766068	-0.008840431
34.19467282	-0.006935118
34.21395619	-0.00319264
34.20168496	-0.005292687
34.24218486	-0.003352602
34.25427598	-0.00552708
34.26128811	-0.007203537
34.26830025	-0.009208597
34.27531238	-0.011410819
34.28232452	-0.013777342
34.28933666	-0.016143865
34.29634879	-0.018411807
34.30336093	-0.020548308
34.31037306	-0.022454788
34.31913823	-0.024317599
34.33251576	-0.026279374
34.36391955	-0.02655582
34.38400049	-0.024695407
34.39627173	-0.022746717
34.4050369	-0.020885363
34.41204904	-0.019177211
34.41906117	-0.017239038
34.42607331	-0.015037982
34.43308544	-0.012836926
34.44009758	-0.01066873
34.44710972	-0.008467675
34.45412185	-0.006595221
34.47412586	-0.002901596
34.46113399	-0.005018511
34.50103111	-0.002918769
34.51021894	-0.004398246
34.51723108	-0.005910402
34.52424321	-0.00775116
34.53125535	-0.009854801
34.53826748	-0.012122743
34.54527962	-0.014554987
34.55229176	-0.01695437
34.55930389	-0.019222312
34.56631603	-0.021227372
34.57332816	-0.02300241
34.58209333	-0.024689967
34.60507756	-0.026799065
34.63468435	-0.02575463
34.64870863	-0.024125926
34.6574738	-0.022647942
34.66448593	-0.021169812
34.67149807	-0.01946166
34.6785102	-0.017424906
34.68552234	-0.015322431
34.69253448	-0.013121375
34.69954661	-0.010854599
34.70655875	-0.008752124
34.71357088	-0.006879671
34.72233605	-0.004919736
34.74687853	-0.002568906
34.76966797	-0.004879857
34.77668011	-0.006490593
34.78369225	-0.008364212
34.79070438	-0.010402132
34.79771652	-0.012768655
34.80472865	-0.015135178
34.81174079	-0.017501701
34.81875293	-0.019671063
34.82576506	-0.021676123
34.8327772	-0.02338544
34.84154237	-0.025040136
34.86491615	-0.02696974
34.89371073	-0.025805736
34.90465159	-0.02443199
34.9151698	-0.022702223
34.92393497	-0.020862776
34.9309471	-0.019088904
34.93795924	-0.01715073
34.94497137	-0.015015395
34.95198351	-0.012781479
34.95899565	-0.010514702
34.96600778	-0.008445088
34.97301992	-0.006572635
34.97972712	-0.004915574
34.9977689	-0.002605712

==> data/FSI2UxHS1.dat <==
34	-0.01064798
34.03	-0.02096828
34.06	-0.02734998
34.09	-0.02827378
34.12	-0.02478758
34.15	-0.01724578
34.18	-0.00816494
34.21	-0.00254262
34.24	-0.00467752
34.27	-0.01410648
34.3	-0.02416758
34.33	-0.02938148
34.36	-0.02935848
34.39	-0.02477428
34.42	-0.01614598
34.45	-0.00699606
34.48	-0.00256612
34.51	-0.00648508
34.54	-0.01642108
34.57	-0.02509168
34.6	-0.02845518
34.63	-0.02698578
34.66	-0.02120798
34.69	-0.01228898
34.72	-0.0044033
34.75	-0.00252335
34.78	-0.00901747
34.81	-0.01967078
34.84	-0.02737318
34.87	-0.02965898
34.9	-0.02717218
34.93	-0.02019068
34.96	-0.01073088
34.99	-0.00363473
35.02	-0.00374271

==> data/FSI2UxHS2.dat <==
34	-0.00346411
34.03	-0.0113709
34.06	-0.0199626
34.09	-0.024562
34.12	-0.0243236
34.15	-0.0196183
34.18	-0.0116842
34.21	-0.00424609
34.24	-0.00199489
34.27	-0.00719312
34.3	-0.0164993
34.33	-0.0237791
34.36	-0.026132
34.39	-0.0236394
34.42	-0.0169707
34.45	-0.00836376
34.48	-0.00224105
34.51	-0.00269613
34.54	-0.00992445
34.57	-0.0187836
34.6	-0.0241741
34.63	-0.0246654
34.66	-0.0205554
34.69	-0.0128959
34.72	-0.00508319
34.75	-0.00187958
34.78	-0.00613054
34.81	-0.0153658
34.84	-0.0233721
34.87	-0.0265271
34.9	-0.0247183
34.93	-0.0185343
34.96	-0.00982459
34.99	-0.00288177
35.02	-0.00220938

==> data/FSI2Uxdeltat1.dat <==
33.98	-0.00224387
34.02	-0.0133855
34.06	-0.0239224
34.1	-0.0253725
34.14	-0.0187143
34.18	-0.00767649
34.22	-0.00107586
34.26	-0.00699624
34.3	-0.0196035
34.34	-0.0258913
34.38	-0.0229618
34.42	-0.0133542
34.46	-0.00305322
34.5	-0.00218583
34.54	-0.0131756
34.58	-0.0237415
34.62	-0.0254654
34.66	-0.0189363
34.7	-0.0079219
34.74	-0.0013813
34.78	-0.0076699
34.82	-0.020214
34.86	-0.0258195
34.9	-0.022316
34.94	-0.0124707
34.98	-0.00258668

==> data/FSI2Uxdeltat2.dat <==
33.96	-0.00414005
33.99	-0.0011728
34.02	-0.006277
34.05	-0.0162425
34.08	-0.0241228
34.11	-0.0267821
34.14	-0.0245283
34.17	-0.0182173
34.2	-0.00960508
34.23	-0.00277086
34.26	-0.00236358
34.29	-0.00975289
34.32	-0.0198087
34.35	-0.0261609
34.38	-0.0269367
34.41	-0.0229254
34.44	-0.0154135
34.47	-0.00678019
34.5	-0.00146835
34.53	-0.00347936
34.56	-0.0120935
34.59	-0.0211859
34.62	-0.0258592
34.65	-0.0253179
34.68	-0.0205033
34.71	-0.0125085
34.74	-0.00462689
34.77	-0.001612
34.8	-0.0062915
34.83	-0.0158395
34.86	-0.0237688
34.89	-0.026455
34.92	-0.0240911
34.95	-0.0178446
34.98	-0.00936401

==> data/FSI2Uy.dat <==
33.98	-0.059191
34	-0.075455
34.02	-0.084216
34.04	-0.085548
34.06	-0.081238
34.08	-0.072933
34.1	-0.061162
34.12	-0.046111
34.14	-0.028096
34.16	-0.0075917
34.18	0.014143
34.2	0.035089
34.22	0.0536
34.24	0.068702
34.26	0.079486
34.28	0.085281
34.3	0.08627
34.32	0.083396
34.34	0.077702
34.36	0.069888
34.38	0.060164
34.4	0.048385
34.42	0.034344
34.44	0.01765
34.46	-0.001975
34.48	-0.023981
34.5	-0.046429
34.52	-0.066055
34.54	-0.079536
34.56	-0.085344
34.58	-0.084315
34.6	-0.078388
34.62	-0.068743
34.64	-0.055685
34.66	-0.039454
34.68	-0.020421
34.7	0.00074
34.72	0.02239
34.74	0.042462
34.76	0.059693
34.78	0.073183
34.8	0.081995
34.82	0.085807
34.84	0.08512
34.86	0.080918
34.88	0.074216
34.9	0.065556
34.92	0.054909
34.94	0.042088
34.96	0.026827
34.98	0.00877

==> data/FSI2UyBenchmark.dat <==
33.99888848	-0.066916367
34.03868987	-0.079463588
34.08993258	-0.064814986
34.10682398	-0.056063468
34.12202624	-0.046935146
34.13553936	-0.037765718
34.14905248	-0.028102617
34.16087646	-0.018437904
34.1710113	-0.009758926
34.18114614	-0.00029007
34.19128098	0.009837016
34.20141582	0.019569164
34.21155066	0.029696251
34.2216855	0.039165107
34.23182034	0.04837067
34.24364431	0.058101206
34.27111334	0.076395544
34.25715743	0.067863042
34.29786625	0.081097193
34.32951713	0.075429254
34.35006013	0.066214374
34.36695153	0.057193653
34.38215379	0.047996822
34.39566691	0.039295275
34.40918003	0.02891524
34.42100401	0.019491251
34.43113885	0.010529637
34.44127369	0.001041437
34.45140853	-0.008446762
34.46154337	-0.018329901
34.47167821	-0.028213039
34.48181305	-0.037701238
34.49194789	-0.046926146
34.50377187	-0.05667925
34.53337281	-0.075284023
34.51897413	-0.067199126
34.56073797	-0.080034994
34.59019974	-0.073996471
34.61018768	-0.065390468
34.62707908	-0.056401987
34.64228134	-0.04743164
34.65579446	-0.038262213
34.66930758	-0.028599112
34.68113156	-0.018934399
34.6912664	-0.01025542
34.70140124	-0.000786565
34.71153608	0.009340522
34.72167092	0.01907267
34.73180576	0.029199757
34.7419406	0.038668613
34.75207544	0.047874176
34.76389942	0.057802181
34.77741254	0.067366547
34.79768222	0.076726996
34.83788375	0.077636484
34.86524781	0.068171336
34.88382835	0.058517101
34.89903061	0.049675714
34.91254373	0.041072902
34.92605685	0.03118654
34.93788083	0.021894198
34.94801567	0.013195876
34.95815051	0.003707676
34.96784257	-0.00469402
34.98004647	-0.016455091
34.98811224	-0.023769154
34.99531159	-0.031872266


==> data/FSI2Uydeltat1.dat <==
33.98	-0.0480382
34.02	-0.0719271
34.06	-0.0749039
34.1	-0.0623011
34.14	-0.0390452
34.18	-0.00671678
34.22	0.0311795
34.26	0.0634717
34.3	0.0765727
34.34	0.0708089
34.38	0.0524575
34.42	0.0245919
34.46	-0.0108999
34.5	-0.047514
34.54	-0.0705145
34.58	-0.0725768
34.62	-0.0594374
34.66	-0.0357294
34.7	-0.00312103
34.74	0.0348687
34.78	0.0667082
34.82	0.0784467
34.86	0.0711548
34.9	0.0515492
34.94	0.0224525

==> data/FSI2Uydeltat2.dat <==
33.99	-0.0484565
34.02	-0.0696332
34.05	-0.0778475
34.08	-0.0744203
34.11	-0.0631566
34.14	-0.0459844
34.17	-0.0235744
34.2	0.00357878
34.23	0.0334486
34.26	0.0608264
34.29	0.0780565
34.32	0.0819732
34.35	0.0754605
34.38	0.0617863
34.41	0.0426485
34.44	0.018882
34.47	-0.0089695
34.5	-0.0382911
34.53	-0.0627874
34.56	-0.0757056
34.59	-0.0759181
34.62	-0.0672486
34.65	-0.0521759
34.68	-0.0319319
34.71	-0.00693673
34.74	0.0216621
34.77	0.0502265
34.8	0.0715104
34.83	0.0799152
34.86	0.076653
34.89	0.065484

==> data/FSI3Ux.dat <==
19.495	-0.00021077
19.5	-0.00049345
19.505	-0.00096463
19.51	-0.0015654
19.515	-0.0022221
19.52	-0.0028428
19.525	-0.0033533
19.53	-0.0036914
19.535	-0.0038184
19.54	-0.0037079
19.545	-0.0033774
19.55	-0.0028727
19.555	-0.0022442
19.56	-0.0015712
19.565	-0.00094326
19.57	-0.00043741
19.575	-0.00014747
19.58	-0.00012114
19.585	-0.00036703
19.59	-0.00086759
19.595	-0.0015719
19.6	-0.0023924
19.605	-0.0032267
19.61	-0.0039824
19.615	-0.0045737
19.62	-0.004921
19.625	-0.0050101
19.63	-0.0048416
19.635	-0.0044314
19.64	-0.0038216
19.645	-0.0030871
19.65	-0.0023049
19.655	-0.0015566
19.66	-0.00091773
19.665	-0.00044737
19.67	-0.00019223
19.675	-0.00018262
19.68	-0.0004199
19.685	-0.00086363
19.69	-0.0014532
19.695	-0.0021189
19.7	-0.0027692
19.705	-0.0033215
19.71	-0.003715
19.715	-0.0039062
19.72	-0.0038612
19.725	-0.0035892
19.73	-0.0031203
19.735	-0.0025119
19.74	-0.0018251
19.745	-0.0011504
19.75	-0.00058802
19.755	-0.00020809
19.76	-8.59E-05
19.765	-0.00025052
19.77	-0.00070041
19.775	-0.0013778
19.78	-0.0021874
19.785	-0.0030272
19.79	-0.0038074
19.795	-0.0044246
19.8	-0.0048229
19.805	-0.0049715
19.81	-0.004851
19.815	-0.0044886
19.82	-0.0039272
19.825	-0.0032282
19.83	-0.002461
19.835	-0.0017042
19.84	-0.0010413
19.845	-0.00053221
19.85	-0.00023035
19.855	-0.00016983
19.86	-0.00034968
19.865	-0.00073942
19.87	-0.0012792
19.875	-0.0019157
19.88	-0.0025543
19.885	-0.0031067
19.89	-0.0035105
19.895	-0.003726
19.9	-0.0037255
19.905	-0.0034974
19.91	-0.0030719
19.915	-0.0025054
19.92	-0.0018536
19.925	-0.0012047
19.93	-0.00064247
19.935	-0.00024694
19.94	-8.61E-05
19.945	-0.00020643
19.95	-0.00059017
19.955	-0.0012043
19.96	-0.0019683
19.965	-0.0027988
19.97	-0.0035996
19.975	-0.0042651
19.98	-0.0047265
19.985	-0.0049341
19.99	-0.0048774
19.995	-0.0045686

==> data/FSI3UxBenchmark.dat <==
19.49966891	-0.001224599
19.50281006	-0.001684953
19.50484707	-0.001985692
19.50626217	-0.002262779
19.5077052	-0.002564815
19.50969565	-0.002945647
19.51115731	-0.003155771
19.51288337	-0.003444684
19.51489244	-0.00372704
19.51652536	-0.003991878
19.52009494	-0.004409957
19.52357139	-0.004823656
19.53149591	-0.00514862
19.54289689	-0.004535338
19.54640488	-0.004108706
19.54903587	-0.003754265
19.55078987	-0.00347858
19.57083617	-0.000564835
19.55254386	-0.003189766
19.55429786	-0.002914081
19.55605186	-0.002625266
19.55780585	-0.002349582
19.55955985	-0.002060767
19.56219084	-0.001653805
19.56569883	-0.001154957
19.57892605	-0.000283068
19.58645445	-0.000751319
19.59025478	-0.001175346
19.59376277	-0.001707218
19.59639376	-0.002140589
19.59814776	-0.002455763
19.59990175	-0.002770937
19.60165575	-0.003086111
19.60340975	-0.003401286
19.60516374	-0.00370333
19.60691774	-0.003979113
19.60954873	-0.004373093
19.61305672	-0.004806489
19.6227037	-0.005380113
19.6304928	-0.005143443
19.63585867	-0.004531399
19.63936666	-0.004052246
19.64199766	-0.003638719
19.64375165	-0.003349904
19.64550565	-0.00306109
19.64725964	-0.002772275
19.66100574	-0.000622156
19.64901364	-0.0024572
19.65076764	-0.002168385
19.65252163	-0.00186644
19.65515263	-0.001452913
19.65778362	-0.001091907
19.66380153	-0.000335836
19.66977497	-0.000174759
19.67956886	-0.000619945
19.68321656	-0.001204232
19.68584755	-0.001591647
19.68760155	-0.001880561
19.68935555	-0.002195735
19.69110954	-0.002484649
19.69286354	-0.002799824
19.69461753	-0.003088737
19.69637153	-0.003377651
19.69812553	-0.003666565
19.70075652	-0.00406711
19.70426451	-0.004520201
19.71509945	-0.005172121
19.72217492	-0.004890541
19.72706646	-0.004442064
19.73057445	-0.003995737
19.73408244	-0.003483758
19.73671344	-0.003063666
19.73846743	-0.002774851
19.74022143	-0.002486037
19.74197542	-0.002210352
19.74372942	-0.001934668
19.74636041	-0.001534271
19.74986841	-0.001055118
19.75278602	-0.00068099
19.76039238	-0.000300429
19.76711318	-0.000487724
19.77267035	-0.001068892
19.77530135	-0.001436612
19.77705534	-0.001725526
19.77880934	-0.00201444
19.78056333	-0.002303353
19.78231733	-0.002618528
19.78407133	-0.002933702
19.78582532	-0.003248876
19.78757932	-0.00355092
19.78933331	-0.003852964
19.79196431	-0.004246944
19.7954723	-0.004719731
19.80630723	-0.005392062
19.81394874	-0.005107593
19.81827425	-0.004641594
19.82178224	-0.004182136
19.82441323	-0.003788304
19.82616723	-0.00351262
19.82792122	-0.003197545
19.82967522	-0.00290873
19.83142922	-0.002619915
19.83318321	-0.00230484
19.83493721	-0.002016025
19.8366912	-0.001740341
19.8384452	-0.001464656
19.84107619	-0.001083955
19.84362907	-0.000646354
19.8539202	-0.000198694
19.86387814	-0.000861386
19.86738613	-0.001334172
19.87001713	-0.001728152
19.87177112	-0.002043326
19.87352512	-0.00233224
19.87527911	-0.002647414
19.87703311	-0.002962588
19.8787871	-0.003251502
19.8814181	-0.003684873
19.88492609	-0.00419705
19.88843408	-0.004617315
19.89895806	-0.005162515
19.90530413	-0.004936199
19.91123603	-0.004355355
19.91474402	-0.003876202
19.91737502	-0.003488936
19.91912901	-0.003213251
19.92088301	-0.002937567
19.922637	-0.002648752
19.924391	-0.002359937
19.92614499	-0.002071122
19.92789899	-0.001795438
19.93052998	-0.001401606
19.93403798	-0.000955279
19.94538307	-0.000277547
19.95199495	-0.000618778
19.95683992	-0.001198832
19.95947092	-0.001573116
19.96122491	-0.00186203
19.96297891	-0.002177205
19.9647329	-0.002466118
19.9664869	-0.002781293
19.9682409	-0.003096467
19.96999489	-0.003411641
19.97174889	-0.003700555
19.97350288	-0.003989469
19.97613388	-0.004390014
19.97921554	-0.004891237
19.9817591	-0.005163104
19.99191984	-0.005414615
19.99981282	-0.00485308

==> data/FSI3Uy.dat <==
19.495	-0.011812
19.5	-0.0169
19.505	-0.021343
19.51	-0.025022
19.515	-0.027831
19.52	-0.029712
19.525	-0.030628
19.53	-0.030557
19.535	-0.0295
19.54	-0.027499
19.545	-0.024633
19.55	-0.020961
19.555	-0.016554
19.56	-0.011506
19.565	-0.0059516
19.57	-8.31E-05
19.575	0.0059892
19.58	0.012026
19.585	0.017802
19.59	0.023112
19.595	0.027753
19.6	0.031554
19.605	0.034409
19.61	0.036235
19.615	0.037022
19.62	0.036782
19.625	0.035579
19.63	0.033459
19.635	0.030499
19.64	0.026759
19.645	0.02237
19.65	0.017425
19.655	0.012065
19.66	0.0064309
19.665	0.0006065
19.67	-0.0051944
19.675	-0.010785
19.68	-0.015987
19.685	-0.020597
19.69	-0.024504
19.695	-0.027587
19.7	-0.029729
19.705	-0.030915
19.71	-0.031113
19.715	-0.030337
19.72	-0.028611
19.725	-0.026021
19.73	-0.022575
19.735	-0.01835
19.74	-0.013477
19.745	-0.0080147
19.75	-0.002131
19.755	0.0039793
19.76	0.010159
19.765	0.016136
19.77	0.02171
19.775	0.026631
19.78	0.030685
19.785	0.033755
19.79	0.0358
19.795	0.0368
19.8	0.036767
19.805	0.035751
19.81	0.033795
19.815	0.030999
19.82	0.027421
19.825	0.023152
19.83	0.018349
19.835	0.013077
19.84	0.007468
19.845	0.0016992
19.85	-0.0040682
19.855	-0.009641
19.86	-0.014851
19.865	-0.019551
19.87	-0.023544
19.875	-0.026735
19.88	-0.029003
19.885	-0.030326
19.89	-0.030661
19.895	-0.030026
19.9	-0.028467
19.905	-0.026013
19.91	-0.022729
19.915	-0.018712
19.92	-0.013988
19.925	-0.0086984
19.93	-0.0029857
19.935	0.002988
19.94	0.0090108
19.945	0.014925
19.95	0.020467
19.955	0.025448
19.96	0.029639
19.965	0.032932
19.97	0.035257
19.975	0.036545
19.98	0.036801
19.985	0.036038
19.99	0.034328
19.995	0.031762

==> data/FSI3UyBenchmark.dat <==
19.50379076	-0.026450467
19.51311928	-0.030717139
19.52495649	-0.032777731
19.53718875	-0.028877618
19.54654059	-0.023031284
19.55167485	-0.018764612
19.55681889	-0.013971912
19.56111283	-0.009588344
19.5645545	-0.005730805
19.5679978	-0.001785594
19.5714411	0.002159617
19.57488277	0.006017156
19.5783277	0.010050038
19.58176937	0.013907577
19.58606983	0.01864183
19.5912193	0.023726768
19.5955002	0.027408965
19.60189236	0.032230889
19.61422165	0.035818602
19.63154922	0.031519777
19.63845319	0.026649146
19.64342992	0.022440922
19.64839471	0.017589774
19.65335189	0.012329493
19.65747635	0.00759524
19.66077136	0.003562358
19.66406963	-0.000295181
19.66736464	-0.004328063
19.67065965	-0.008360945
19.67395954	-0.012130813
19.67808781	-0.0166605
19.68305259	-0.021511647
19.68886123	-0.026289736
19.70645236	-0.032794445
19.71686441	-0.030479174
19.72593904	-0.025851379
19.73191823	-0.0214532
19.73705684	-0.016952737
19.74220631	-0.011867799
19.74650351	-0.007308889
19.74994518	-0.00345135
19.75338685	0.00040619
19.75683178	0.004439072
19.76027671	0.008471954
19.76371838	0.012329493
19.76716005	0.016187032
19.77145617	0.020687495
19.77659912	0.025421748
19.7825832	0.030082941
19.79862926	0.03575225
19.81211981	0.032739383
19.81878674	0.028811706
19.82377217	0.025071062
19.82874456	0.020629047
19.83370391	0.015485661
19.83783489	0.011102094
19.84113316	0.007244555
19.84442817	0.003211673
19.84772644	-0.000645867
19.85101982	-0.00476642
19.85431645	-0.008711631
19.85761798	-0.012393827
19.8617457	-0.016952737
19.86671049	-0.021803885
19.8725213	-0.026465079
19.88901011	-0.032705107
19.89957084	-0.030699605
19.9079019	-0.026684257
19.91387702	-0.022505256
19.91901128	-0.018238584
19.92415858	-0.013270541
19.92845252	-0.008886973
19.93189256	-0.005117105
19.93533586	-0.001171895
19.93878079	0.002860987
19.94222572	0.006893869
19.94567065	0.010926751
19.94910906	0.014608948
19.95340952	0.019343201
19.95855682	0.024311244
19.9636889	0.028461021
19.97050706	0.032669246
19.98452353	0.035637096
19.99556786	0.0328032
20.00217963	0.029262047

==> data/PNUx1.dat <==
2	-0.00087417
2.02	-0.0080611
2.04	-0.01783
2.06	-0.024685
2.08	-0.024646
2.1	-0.018607
2.12	-0.011122
2.14	-0.00601
2.16	-0.0034085
2.18	-0.0028355
2.2	-0.0048533
2.22	-0.0091467
2.24	-0.015223
2.26	-0.023231
2.28	-0.032176
2.3	-0.039732
2.32	-0.043927
2.34	-0.044377
2.36	-0.042151
2.38	-0.037709
2.4	-0.030848
2.42	-0.021892
2.44	-0.012213
2.46	-0.0037896
2.48	0.00077813
2.5	-0.00076957
2.52	-0.0073926
2.54	-0.014982
2.56	-0.019396
2.58	-0.018874
2.6	-0.014651
2.62	-0.0096297
2.64	-0.0058364
2.66	-0.0034225
2.68	-0.0021196
2.7	-0.0022639
2.72	-0.0042056
2.74	-0.0081542
2.76	-0.014264
2.78	-0.022168
2.8	-0.030313
2.82	-0.036309
2.84	-0.03859
2.86	-0.037271
2.88	-0.033296
2.9	-0.027406
2.92	-0.020221
2.94	-0.012597
2.96	-0.0055225
2.98	-0.00042869
3	0.00077411
3.02	-0.0026038
3.04	-0.0085314
3.06	-0.014022
3.08	-0.01704
3.1	-0.017023
3.12	-0.014754
3.14	-0.011529
3.16	-0.00829
3.18	-0.0054053
3.2	-0.0032292
3.22	-0.0024094
3.24	-0.0036641
3.26	-0.007551
3.28	-0.01421
3.3	-0.022863
3.32	-0.031214
3.34	-0.036659
3.36	-0.038128
3.38	-0.036377
3.4	-0.032612
3.42	-0.02755
3.44	-0.021471
3.46	-0.014676
3.48	-0.0076261
3.5	-0.0016715
3.52	0.00069808
3.54	-0.0021202
3.56	-0.008838
3.58	-0.016441
3.6	-0.022001
3.62	-0.023544
3.64	-0.021039
3.66	-0.016309
3.68	-0.011412
3.7	-0.0072746
3.72	-0.0042354
3.74	-0.0033613
3.76	-0.0057567
3.78	-0.011542
3.8	-0.020051
3.82	-0.029732
3.84	-0.037881
3.86	-0.042407
3.88	-0.042856
3.9	-0.040634
3.92	-0.036847
3.94	-0.031991
3.96	-0.026035
3.98	-0.018638
4	-0.010025
4.02	-0.0025284
4.04	0.00038401
4.06	-0.0024445
4.08	-0.0091764
4.1	-0.016782
4.12	-0.022029
4.14	-0.022423
4.16	-0.018276
4.18	-0.012507
4.2	-0.0078661
4.22	-0.0048519
4.24	-0.003194
4.26	-0.0036166
4.28	-0.0067662
4.3	-0.012684
4.32	-0.020988
4.34	-0.030163
4.36	-0.037704
4.38	-0.041605
4.4	-0.041652
4.42	-0.039112
4.44	-0.034885
4.46	-0.029138
4.48	-0.021908
4.5	-0.013609
4.52	-0.0054553
4.54	-2.9292e-005
4.56	-4.3635e-005
4.58	-0.0055365
4.6	-0.013365
4.62	-0.019924
4.64	-0.02242
4.66	-0.020291
4.68	-0.01536
4.7	-0.010324
4.72	-0.0065139
4.74	-0.0038963
4.76	-0.0028718
4.78	-0.004244
4.8	-0.0082872
4.82	-0.014942
4.84	-0.023642
4.86	-0.032591
4.88	-0.039088
4.9	-0.041588
4.92	-0.040512
4.94	-0.037177
4.96	-0.032263
4.98	-0.025936
5	-0.018427
5.02	-0.010323
5.04	-0.0031106
5.06	0.00059201
5.08	-0.0011883
5.1	-0.0073656
5.12	-0.014758
5.14	-0.020141
5.16	-0.021394
5.18	-0.018601
5.2	-0.013842
5.22	-0.0093784
5.24	-0.0060018
5.26	-0.0036494
5.28	-0.0028113
5.3	-0.00426
5.32	-0.00832
5.34	-0.015019
5.36	-0.023712
5.38	-0.032348
5.4	-0.038281
5.42	-0.040165
5.44	-0.038638
5.46	-0.034955
5.48	-0.029735
5.5	-0.023241
5.52	-0.015858
5.54	-0.0082025
5.56	-0.0017617
5.58	0.00076676
5.6	-0.0021973
5.62	-0.0089734
5.64	-0.016203
5.66	-0.021018
5.68	-0.021723
5.7	-0.018657
5.72	-0.013852
5.74	-0.0093177
5.76	-0.0057951
5.78	-0.0034661
5.8	-0.0030284
5.82	-0.0052344
5.84	-0.010263
5.86	-0.017924
5.88	-0.027145
5.9	-0.035489
5.92	-0.04051
5.94	-0.041411
5.96	-0.039352
5.98	-0.035497
6	-0.030319
6.02	-0.023925
6.04	-0.016468
6.06	-0.0085189
6.08	-0.0018738
6.1	0.0005888
6.12	-0.0024479
6.14	-0.0092425
6.16	-0.016514
6.18	-0.02123
6.2	-0.021482
6.22	-0.017814
6.24	-0.012682
6.26	-0.0082758
6.28	-0.0051114
6.3	-0.0031685
6.32	-0.0031357
6.34	-0.0056836
6.36	-0.011002
6.38	-0.018855
6.4	-0.028087
6.42	-0.03613
6.44	-0.040734
6.46	-0.041249
6.48	-0.0389
6.5	-0.03474
6.52	-0.02921
6.54	-0.022433
6.56	-0.014679
6.58	-0.0067672
6.6	-0.00079106
6.62	0.00045281
6.64	-0.0036702
6.66	-0.010812
6.68	-0.017693
6.7	-0.021471
6.72	-0.020788
6.74	-0.016706
6.76	-0.011714
6.78	-0.0076216
6.8	-0.0046923
6.82	-0.003027
6.84	-0.0034858
6.86	-0.0066578
6.88	-0.012654
6.9	-0.021005
6.92	-0.030221
6.94	-0.037545
6.96	-0.041128
6.98	-0.04085
7	-0.03804
7.02	-0.033601
7.04	-0.027826
7.06	-0.020862
7.08	-0.012985
7.1	-0.0052418
7.12	-7.4464e-005
7.14	-7.8888e-005
7.16	-0.0051411
7.18	-0.012566
7.2	-0.018994
7.22	-0.021881
7.24	-0.020329
7.26	-0.015804
7.28	-0.010886
7.3	-0.0070365
7.32	-0.0043154
7.34	-0.0029734
7.36	-0.003892
7.38	-0.0075608
7.4	-0.013995
7.42	-0.02266
7.44	-0.031746
7.46	-0.038446
7.48	-0.041122
7.5	-0.040171
7.52	-0.036935
7.54	-0.032189
7.56	-0.026103
7.58	-0.018896
7.6	-0.011009
7.62	-0.0036943
7.64	0.00044887
7.66	-0.00082261
7.68	-0.0067534
7.7	-0.014301
7.72	-0.020197
7.74	-0.022142
7.76	-0.019744
7.78	-0.014892
7.8	-0.01006
7.82	-0.006369
7.84	-0.0038227
7.86	-0.0029205
7.88	-0.00447
7.9	-0.0087814
7.92	-0.015736
7.94	-0.024614
7.96	-0.033311
7.98	-0.039253
8	-0.041164
8.02	-0.039756
8.04	-0.036257
8.06	-0.031306
8.08	-0.025047
8.1	-0.017656
8.12	-0.0096357
8.14	-0.0026093
8.16	0.00060808
8.18	-0.0016806
8.2	-0.0080966
8.22	-0.01546
8.24	-0.020628
8.26	-0.021565
8.28	-0.018433
8.3	-0.013469
8.32	-0.0089839
8.34	-0.0056844
8.36	-0.003489
8.38	-0.0029775
8.4	-0.0049501
8.42	-0.0097128
8.44	-0.017157
8.46	-0.026256
8.48	-0.034635
8.5	-0.039869
8.52	-0.041007
8.54	-0.039069
8.56	-0.035206
8.58	-0.02992
8.6	-0.023388
8.62	-0.015873
8.64	-0.0079996
8.66	-0.0015615
8.68	0.00063413
8.7	-0.0026131
8.72	-0.0094702
8.74	-0.016656
8.76	-0.021209
8.78	-0.021454
8.8	-0.017936
8.82	-0.012957
8.84	-0.0085752
8.86	-0.0053075
8.88	-0.0032451
8.9	-0.0031407
8.92	-0.0056652
8.94	-0.010964
8.96	-0.018779
8.98	-0.027928
9	-0.035918
9.02	-0.040491
9.04	-0.04101
9.06	-0.03869
9.08	-0.034584
9.1	-0.02909
9.12	-0.022363
9.14	-0.014661
9.16	-0.0067763
9.18	-0.00081615
9.2	0.00041046
9.22	-0.0037835
9.24	-0.010996
9.26	-0.017849
9.28	-0.021591
9.3	-0.020876
9.32	-0.016733
9.34	-0.011685
9.36	-0.0075764
9.38	-0.0046475
9.4	-0.0030351
9.42	-0.0035244
9.44	-0.006691
9.46	-0.012606
9.48	-0.02088
9.5	-0.029999
9.52	-0.037293
9.54	-0.040865
9.56	-0.040585
9.58	-0.037779
9.6	-0.033336
9.62	-0.027535
9.64	-0.020549
9.66	-0.012732
9.68	-0.0051009
9.7	-4.0719e-005
9.72	-7.5802e-005
9.74	-0.005152
9.76	-0.012547
9.78	-0.018917
9.8	-0.021768
9.82	-0.020212
9.84	-0.015708
9.86	-0.010809
9.88	-0.0069637
9.9	-0.0042319
9.92	-0.0029084
9.94	-0.003828
9.96	-0.007455
9.98	-0.013806

==> data/PNUx2.dat <==
2	-0.00040805
2.02	0.00079295
2.04	6.8748e-005
2.06	-0.0021452
2.08	-0.0044386
2.1	-0.005535
2.12	-0.0051117
2.14	-0.0036015
2.16	-0.0019091
2.18	-0.0010824
2.2	-0.0017809
2.22	-0.0040281
2.24	-0.0073345
2.26	-0.010958
2.28	-0.014336
2.3	-0.01733
2.32	-0.019898
2.34	-0.021872
2.36	-0.023073
2.38	-0.023497
2.4	-0.023296
2.42	-0.022379
2.44	-0.020359
2.46	-0.016907
2.48	-0.012083
2.5	-0.0065196
2.52	-0.0015526
2.54	0.00076903
2.56	-0.00084766
2.58	-0.0051033
2.6	-0.009
2.62	-0.010264
2.64	-0.0086521
2.66	-0.0054941
2.68	-0.0026714
2.7	-0.0015435
2.72	-0.0026947
2.74	-0.0060138
2.76	-0.010526
2.78	-0.015062
2.8	-0.019164
2.82	-0.022837
2.84	-0.025862
2.86	-0.027951
2.88	-0.029075
2.9	-0.029432
2.92	-0.029045
2.94	-0.027321
2.96	-0.023423
2.98	-0.017253
3	-0.0098413
3.02	-0.0031889
3.04	0.00011921
3.06	-0.0018866
3.08	-0.0078766
3.1	-0.013372
3.12	-0.014845
3.14	-0.01219
3.16	-0.00761
3.18	-0.0036776
3.2	-0.0018586
3.22	-0.002862
3.24	-0.0066653
3.26	-0.011732
3.28	-0.016319
3.3	-0.020282
3.32	-0.023877
3.34	-0.02678
3.36	-0.028521
3.38	-0.028981
3.4	-0.028574
3.42	-0.027668
3.44	-0.025777
3.46	-0.021926
3.48	-0.015986
3.5	-0.0091856
3.52	-0.0032474
3.54	-8.5026e-005
3.56	-0.0014569
3.58	-0.0070664
3.6	-0.013195
3.62	-0.015731
3.64	-0.013833
3.66	-0.0094775
3.68	-0.0051502
3.7	-0.0024719
3.72	-0.0023017
3.74	-0.0049925
3.76	-0.0095883
3.78	-0.01434
3.8	-0.018476
3.82	-0.021999
3.84	-0.024749
3.86	-0.026386
3.88	-0.026744
3.9	-0.026112
3.92	-0.024985
3.94	-0.023436
3.96	-0.020824
3.98	-0.016677
4	-0.01149
4.02	-0.0062576
4.04	-0.0019051
4.06	0.0004342
4.08	-0.0004817
4.1	-0.0044938
4.12	-0.0089276
4.14	-0.010925
4.16	-0.0099058
4.18	-0.0071119
4.2	-0.0040445
4.22	-0.0019104
4.24	-0.001653
4.26	-0.0036836
4.28	-0.0074314
4.3	-0.011675
4.32	-0.015519
4.34	-0.018757
4.36	-0.021435
4.38	-0.023376
4.4	-0.024257
4.42	-0.024085
4.44	-0.023211
4.46	-0.021844
4.48	-0.019615
4.5	-0.016083
4.52	-0.011412
4.54	-0.006369
4.56	-0.0019604
4.58	0.00046371
4.6	-0.0004738
4.62	-0.0045267
4.64	-0.0090309
4.66	-0.011224
4.68	-0.010382
4.7	-0.0075332
4.72	-0.004282
4.74	-0.0020752
4.76	-0.0018729
4.78	-0.0040267
4.8	-0.00797
4.82	-0.012475
4.84	-0.016571
4.86	-0.020037
4.88	-0.022808
4.9	-0.024706
4.92	-0.025612
4.94	-0.025611
4.96	-0.025001
4.98	-0.023827
5	-0.021608
5.02	-0.017861
5.04	-0.012717
5.06	-0.0069971
5.08	-0.0020025
5.1	0.00042889
5.12	-0.0013117
5.14	-0.0063179
5.16	-0.011054
5.18	-0.012665
5.2	-0.010901
5.22	-0.0073045
5.24	-0.0038127
5.26	-0.0018599
5.28	-0.0022382
5.3	-0.0050467
5.32	-0.0093471
5.34	-0.013763
5.36	-0.01768
5.38	-0.021097
5.4	-0.023913
5.42	-0.025718
5.44	-0.026333
5.46	-0.026017
5.48	-0.025175
5.5	-0.023681
5.52	-0.020844
5.54	-0.016283
5.56	-0.010558
5.58	-0.0048572
5.6	-0.00067781
5.62	0.0001265
5.64	-0.0033702
5.66	-0.0090579
5.68	-0.013076
5.7	-0.013285
5.72	-0.010408
5.74	-0.0064147
5.76	-0.0031738
5.78	-0.0018643
5.8	-0.0031135
5.82	-0.0067139
5.84	-0.011361
5.86	-0.015756
5.88	-0.019581
5.9	-0.022785
5.92	-0.025163
5.94	-0.026488
5.96	-0.026759
5.98	-0.026294
6	-0.025333
6.02	-0.023499
6.04	-0.020121
6.06	-0.015148
6.08	-0.0093563
6.1	-0.0038866
6.12	-0.00019854
6.14	-1.6551e-005
6.16	-0.003831
6.18	-0.0091059
6.2	-0.012254
6.22	-0.011831
6.24	-0.0088697
6.26	-0.00523
6.28	-0.0025079
6.3	-0.0017199
6.32	-0.0033829
6.34	-0.0071297
6.36	-0.011711
6.38	-0.016023
6.4	-0.019824
6.42	-0.02302
6.44	-0.025308
6.46	-0.026399
6.48	-0.026384
6.5	-0.025677
6.52	-0.024463
6.54	-0.022319
6.56	-0.018669
6.58	-0.01362
6.6	-0.0080003
6.62	-0.0029129
6.64	0.00014279
6.66	-0.00043593
6.68	-0.004706
6.7	-0.0098206
6.72	-0.012434
6.74	-0.01155
6.76	-0.0083676
6.78	-0.004742
6.8	-0.0022309
6.82	-0.0018332
6.84	-0.0039659
6.86	-0.0080079
6.88	-0.012583
6.9	-0.016708
6.92	-0.020227
6.94	-0.0231
6.96	-0.025106
6.98	-0.02598
7	-0.025842
7.02	-0.02507
7.04	-0.023797
7.06	-0.021511
7.08	-0.01769
7.1	-0.012525
7.12	-0.0069266
7.14	-0.0020905
7.16	0.00038883
7.18	-0.00099536
7.2	-0.0056887
7.22	-0.010479
7.24	-0.012368
7.26	-0.010901
7.28	-0.0075126
7.3	-0.0040518
7.32	-0.0019417
7.34	-0.0020302
7.36	-0.0045305
7.38	-0.0086594
7.4	-0.013053
7.42	-0.016973
7.44	-0.020326
7.46	-0.023058
7.48	-0.02486
7.5	-0.025527
7.52	-0.025255
7.54	-0.024448
7.56	-0.023101
7.58	-0.020635
7.6	-0.016619
7.62	-0.011412
7.64	-0.0059336
7.66	-0.0014299
7.68	0.00044296
7.7	-0.00166
7.72	-0.0066979
7.74	-0.011173
7.76	-0.01245
7.78	-0.010536
7.8	-0.0070038
7.82	-0.0036569
7.84	-0.0018186
7.86	-0.0023191
7.88	-0.0052631
7.9	-0.0096521
7.92	-0.014134
7.94	-0.018047
7.96	-0.021357
7.98	-0.023952
8	-0.025554
8.02	-0.026041
8.04	-0.02568
8.06	-0.024839
8.08	-0.023346
8.1	-0.020561
8.12	-0.016152
8.14	-0.010645
8.16	-0.0050806
8.18	-0.0008266
8.2	0.00031505
8.22	-0.0026808
8.24	-0.0080241
8.26	-0.011999
8.28	-0.012466
8.3	-0.0099349
8.32	-0.0062076
8.34	-0.0030692
8.36	-0.0017154
8.38	-0.0028082
8.4	-0.0061741
8.42	-0.010625
8.44	-0.014901
8.46	-0.018624
8.48	-0.021795
8.5	-0.024258
8.52	-0.025727
8.54	-0.026111
8.56	-0.025693
8.58	-0.024754
8.6	-0.023002
8.62	-0.01981
8.64	-0.015036
8.66	-0.0093725
8.68	-0.00395
8.7	-0.00023904
8.72	6.1632e-005
8.74	-0.0035997
8.76	-0.0088438
8.78	-0.012151
8.8	-0.011943
8.82	-0.0090994
8.84	-0.0054469
8.86	-0.0026255
8.88	-0.0017095
8.9	-0.0032628
8.92	-0.006935
8.94	-0.011459
8.96	-0.015747
8.98	-0.019481
9	-0.022599
9.02	-0.024817
9.04	-0.025915
9.06	-0.025944
9.08	-0.025301
9.1	-0.024167
9.12	-0.022137
9.14	-0.018647
9.16	-0.013735
9.18	-0.0081665
9.2	-0.0030649
9.22	8.7574e-005
9.24	-0.00039727
9.26	-0.0046026
9.28	-0.0097035
9.3	-0.012356
9.32	-0.011516
9.34	-0.0083522
9.36	-0.0047257
9.38	-0.0022013
9.4	-0.0017828
9.42	-0.0038633
9.44	-0.0078434
9.46	-0.01235
9.48	-0.016409
9.5	-0.019865
9.52	-0.022714
9.54	-0.024703
9.56	-0.025606
9.58	-0.02551
9.6	-0.024805
9.62	-0.023627
9.64	-0.021462
9.66	-0.01776
9.68	-0.012692
9.7	-0.0071183
9.72	-0.0022264
9.74	0.00036085
9.76	-0.00092207
9.78	-0.0055948
9.8	-0.010413
9.82	-0.012345
9.84	-0.01091
9.86	-0.0075321
9.88	-0.0040682
9.9	-0.0019371
9.92	-0.0020062
9.94	-0.0045306
9.96	-0.0087152
9.98	-0.013159

==> data/PNUy1.dat <==
2	-0.03763
2.02	-0.053674
2.04	-0.05796
2.06	-0.052483
2.08	-0.040981
2.1	-0.025288
2.12	-0.0053375
2.14	0.017255
2.16	0.04076
2.18	0.064666
2.2	0.086471
2.22	0.10305
2.24	0.11395
2.26	0.12078
2.28	0.12408
2.3	0.12335
2.32	0.11866
2.34	0.11048
2.36	0.099707
2.38	0.087135
2.4	0.072704
2.42	0.055966
2.44	0.036545
2.46	0.014284
2.48	-0.010002
2.5	-0.032309
2.52	-0.046744
2.54	-0.051028
2.56	-0.046819
2.58	-0.036937
2.6	-0.023231
2.62	-0.0068404
2.64	0.010821
2.66	0.028904
2.68	0.047186
2.7	0.064681
2.72	0.080049
2.74	0.092989
2.76	0.10398
2.78	0.1127
2.8	0.11764
2.82	0.11749
2.84	0.11217
2.86	0.10243
2.88	0.089638
2.9	0.075066
2.92	0.059522
2.94	0.043088
2.96	0.025184
2.98	0.0051396
3	-0.01577
3.02	-0.033385
3.04	-0.043861
3.06	-0.046508
3.08	-0.042705
3.1	-0.034359
3.12	-0.023037
3.14	-0.0097358
3.16	0.0050325
3.18	0.021252
3.2	0.038891
3.22	0.057359
3.24	0.075714
3.26	0.092904
3.28	0.10774
3.3	0.11853
3.32	0.12337
3.34	0.12157
3.36	0.11414
3.38	0.1027
3.4	0.089347
3.42	0.075503
3.44	0.0616
3.46	0.046869
3.48	0.029703
3.5	0.0087723
3.52	-0.014509
3.54	-0.035472
3.56	-0.049333
3.58	-0.054177
3.6	-0.051037
3.62	-0.042152
3.64	-0.02943
3.66	-0.013766
3.68	0.0043006
3.7	0.024394
3.72	0.046488
3.74	0.069718
3.76	0.091801
3.78	0.11052
3.8	0.12459
3.82	0.13296
3.84	0.1345
3.86	0.12944
3.88	0.11946
3.9	0.10684
3.92	0.093835
3.94	0.081367
3.96	0.068766
3.98	0.053939
4	0.034584
4.02	0.010242
4.04	-0.015686
4.06	-0.037266
4.08	-0.05005
4.1	-0.053152
4.12	-0.048332
4.14	-0.038203
4.16	-0.02436
4.18	-0.0072344
4.2	0.012168
4.22	0.032928
4.24	0.054916
4.26	0.076663
4.28	0.095748
4.3	0.1107
4.32	0.12132
4.34	0.12712
4.36	0.12725
4.38	0.12197
4.4	0.11253
4.42	0.10054
4.44	0.087482
4.46	0.073926
4.48	0.059262
4.5	0.042142
4.52	0.021208
4.54	-0.0031457
4.56	-0.027022
4.58	-0.044745
4.6	-0.052705
4.62	-0.051572
4.64	-0.04379
4.66	-0.031716
4.68	-0.016327
4.7	0.0015475
4.72	0.020864
4.74	0.041335
4.76	0.062405
4.78	0.082263
4.8	0.099295
4.82	0.11294
4.84	0.12275
4.86	0.12739
4.88	0.12603
4.9	0.11934
4.92	0.10877
4.94	0.096121
4.96	0.082676
4.98	0.068719
5	0.053458
5.02	0.035557
5.04	0.013991
5.06	-0.0099974
5.08	-0.032041
5.1	-0.046808
5.12	-0.052175
5.14	-0.049386
5.16	-0.040798
5.18	-0.028406
5.2	-0.013143
5.22	0.0041377
5.24	0.022709
5.26	0.042437
5.28	0.062625
5.3	0.081635
5.32	0.098133
5.34	0.11162
5.36	0.12129
5.38	0.12575
5.4	0.12415
5.42	0.11712
5.44	0.10601
5.46	0.09277
5.48	0.078771
5.5	0.064396
5.52	0.048976
5.54	0.031055
5.56	0.00938
5.58	-0.014562
5.6	-0.035602
5.62	-0.04877
5.64	-0.052596
5.66	-0.048656
5.68	-0.039291
5.7	-0.026302
5.72	-0.010563
5.74	0.0071801
5.76	0.026419
5.78	0.047024
5.8	0.068092
5.82	0.087811
5.84	0.1047
5.86	0.11786
5.88	0.12636
5.9	0.12889
5.92	0.12528
5.94	0.11673
5.96	0.10492
5.98	0.091815
6	0.078503
6.02	0.064853
6.04	0.049605
6.06	0.031043
6.08	0.008403
6.1	-0.016025
6.12	-0.036783
6.14	-0.04936
6.16	-0.052547
6.18	-0.048019
6.2	-0.038215
6.22	-0.024813
6.24	-0.0085603
6.26	0.0096715
6.28	0.029281
6.3	0.05013
6.32	0.071044
6.34	0.090079
6.36	0.10592
6.38	0.11809
6.4	0.12578
6.42	0.12759
6.44	0.12345
6.46	0.11458
6.48	0.10262
6.5	0.089387
6.52	0.075856
6.54	0.061746
6.56	0.04578
6.58	0.02639
6.6	0.0031978
6.62	-0.020736
6.64	-0.039913
6.66	-0.050312
6.68	-0.051627
6.7	-0.045782
6.72	-0.035139
6.74	-0.021101
6.76	-0.0043939
6.78	0.014064
6.8	0.033863
6.82	0.054811
6.84	0.075537
6.86	0.094113
6.88	0.10934
6.9	0.12076
6.92	0.12725
6.94	0.12764
6.96	0.1222
6.98	0.11232
7	0.099871
7.02	0.086592
7.04	0.073099
7.06	0.058819
7.08	0.042243
7.1	0.021867
7.12	-0.0019911
7.14	-0.025518
7.16	-0.043091
7.18	-0.051514
7.2	-0.051057
7.22	-0.044008
7.24	-0.032634
7.26	-0.01804
7.28	-0.00093994
7.3	0.017766
7.32	0.037814
7.34	0.058857
7.36	0.079258
7.38	0.097166
7.4	0.11166
7.42	0.1222
7.44	0.12755
7.46	0.12675
7.48	0.12036
7.5	0.1098
7.52	0.096984
7.54	0.083461
7.56	0.069696
7.58	0.054964
7.6	0.037759
7.62	0.016681
7.64	-0.0075043
7.66	-0.030233
7.68	-0.04605
7.7	-0.052474
7.72	-0.050361
7.74	-0.042161
7.76	-0.029952
7.78	-0.014693
7.8	0.0028548
7.82	0.021911
7.84	0.042339
7.86	0.06346
7.88	0.083418
7.9	0.10061
7.92	0.1143
7.94	0.12383
7.96	0.12788
7.98	0.12577
8	0.11833
8.02	0.10721
8.04	0.094337
8.06	0.080976
8.08	0.067266
8.1	0.05217
8.12	0.034059
8.14	0.011959
8.16	-0.012436
8.18	-0.034045
8.2	-0.047947
8.22	-0.052438
8.24	-0.048903
8.26	-0.039797
8.28	-0.026962
8.3	-0.011214
8.32	0.006595
8.34	0.025756
8.36	0.046175
8.38	0.06702
8.4	0.086409
8.42	0.10291
8.44	0.1159
8.46	0.12458
8.48	0.12759
8.5	0.12454
8.52	0.11637
8.54	0.10471
8.56	0.091502
8.58	0.077877
8.6	0.0639
8.62	0.048454
8.64	0.029873
8.66	0.0073755
8.68	-0.016731
8.7	-0.037097
8.72	-0.049281
8.74	-0.052244
8.76	-0.047632
8.78	-0.037859
8.8	-0.024545
8.82	-0.0084221
8.84	0.0096789
8.86	0.029215
8.88	0.049985
8.9	0.070838
8.92	0.089859
8.94	0.10581
8.96	0.11817
8.98	0.12593
9	0.12779
9.02	0.12363
9.04	0.11465
9.06	0.10258
9.08	0.089346
9.1	0.075796
9.12	0.061678
9.14	0.045705
9.16	0.026274
9.18	0.0030228
9.2	-0.021059
9.22	-0.040395
9.24	-0.050804
9.26	-0.051965
9.28	-0.045978
9.3	-0.035221
9.32	-0.021087
9.34	-0.0042923
9.36	0.014237
9.38	0.034079
9.4	0.055013
9.42	0.075643
9.44	0.094078
9.46	0.10926
9.48	0.12065
9.5	0.12707
9.52	0.1274
9.54	0.12201
9.56	0.11218
9.58	0.099737
9.6	0.086373
9.62	0.072767
9.64	0.05838
9.66	0.041828
9.68	0.021559
9.7	-0.0021827
9.72	-0.0255
9.74	-0.043006
9.76	-0.051431
9.78	-0.050981
9.8	-0.043958
9.82	-0.032579
9.84	-0.017986
9.86	-0.00093258
9.88	0.017697
9.9	0.037657
9.92	0.058554
9.94	0.078799
9.96	0.096598
9.98	0.1111

==> data/PNUy2.dat <==
2	-0.0097661
2.02	-0.023521
2.04	-0.036254
2.06	-0.045069
2.08	-0.047485
2.1	-0.042973
2.12	-0.032774
2.14	-0.018601
2.16	-0.0019415
2.18	0.015536
2.2	0.032103
2.22	0.04644
2.24	0.057803
2.26	0.065836
2.28	0.070594
2.3	0.072572
2.32	0.072463
2.34	0.070853
2.36	0.068059
2.38	0.064065
2.4	0.058681
2.42	0.051604
2.44	0.042523
2.46	0.03124
2.48	0.017549
2.5	0.0011855
2.52	-0.017847
2.54	-0.037913
2.56	-0.054764
2.58	-0.06368
2.6	-0.063025
2.62	-0.054229
2.64	-0.039893
2.66	-0.021781
2.68	-0.0012903
2.7	0.019841
2.72	0.039883
2.74	0.057027
2.76	0.069648
2.78	0.077221
2.8	0.080436
2.82	0.080446
2.84	0.078238
2.86	0.074534
2.88	0.069795
2.9	0.063957
2.92	0.056563
2.94	0.046881
2.96	0.034245
2.98	0.018291
3	-0.0010965
3.02	-0.023508
3.04	-0.047157
3.06	-0.067407
3.08	-0.078206
3.1	-0.077032
3.12	-0.066218
3.14	-0.049625
3.16	-0.029294
3.18	-0.0065326
3.2	0.017043
3.22	0.039808
3.24	0.059202
3.26	0.072795
3.28	0.080073
3.3	0.082361
3.32	0.081296
3.34	0.078102
3.36	0.073637
3.38	0.068397
3.4	0.062423
3.42	0.055305
3.44	0.046065
3.46	0.033806
3.48	0.018181
3.5	-0.00044803
3.52	-0.021372
3.54	-0.043372
3.56	-0.063488
3.58	-0.076661
3.6	-0.079008
3.62	-0.071072
3.64	-0.056067
3.66	-0.03664
3.68	-0.014305
3.7	0.0092868
3.72	0.032389
3.74	0.052725
3.76	0.067923
3.78	0.077078
3.8	0.081025
3.82	0.081215
3.84	0.078885
3.86	0.07506
3.88	0.070491
3.9	0.065498
3.92	0.05982
3.94	0.052708
3.96	0.043283
3.98	0.03123
4	0.01696
4.02	0.001161
4.04	-0.015846
4.06	-0.033712
4.08	-0.050695
4.1	-0.062798
4.12	-0.066352
4.14	-0.060988
4.16	-0.048737
4.18	-0.032059
4.2	-0.012696
4.22	0.0079385
4.24	0.028206
4.26	0.046201
4.28	0.060229
4.3	0.069538
4.32	0.074465
4.34	0.075916
4.36	0.074944
4.38	0.072371
4.4	0.068716
4.42	0.064152
4.44	0.058571
4.46	0.051571
4.48	0.042576
4.5	0.031284
4.52	0.017765
4.54	0.0022837
4.56	-0.015021
4.58	-0.033631
4.6	-0.051206
4.62	-0.063287
4.64	-0.066443
4.66	-0.060639
4.68	-0.04809
4.7	-0.031135
4.72	-0.011367
4.74	0.0096807
4.76	0.030322
4.78	0.048711
4.8	0.063189
4.82	0.072797
4.84	0.077724
4.86	0.078961
4.88	0.077628
4.9	0.07464
4.92	0.070644
4.94	0.065778
4.96	0.059869
4.98	0.052452
5	0.042944
5.02	0.030977
5.04	0.016456
5.06	-0.000552
5.08	-0.019883
5.1	-0.040496
5.12	-0.058911
5.14	-0.069863
5.16	-0.070477
5.18	-0.06202
5.2	-0.04744
5.22	-0.02898
5.24	-0.0080329
5.26	0.013832
5.28	0.034908
5.3	0.053252
5.32	0.066999
5.34	0.075477
5.36	0.079267
5.38	0.07954
5.4	0.077482
5.42	0.073916
5.44	0.069397
5.46	0.064035
5.48	0.057582
5.5	0.049385
5.52	0.038766
5.54	0.025392
5.56	0.0093503
5.58	-0.0090294
5.6	-0.029321
5.62	-0.049855
5.64	-0.066225
5.66	-0.073578
5.68	-0.07057
5.7	-0.059258
5.72	-0.042669
5.74	-0.022633
5.76	-0.00063114
5.78	0.021703
5.8	0.042542
5.82	0.059712
5.84	0.071569
5.86	0.078076
5.88	0.080342
5.9	0.079566
5.92	0.07679
5.94	0.07284
5.96	0.06818
5.98	0.062748
6	0.056094
6.02	0.047466
6.04	0.03627
6.06	0.022434
6.08	0.0062452
6.1	-0.011975
6.12	-0.031753
6.14	-0.051207
6.16	-0.06592
6.18	-0.071457
6.2	-0.067145
6.22	-0.05526
6.24	-0.038566
6.26	-0.018722
6.28	0.0028278
6.3	0.024484
6.32	0.044349
6.34	0.060463
6.36	0.071522
6.38	0.077541
6.4	0.07951
6.42	0.078586
6.44	0.075757
6.46	0.071727
6.48	0.066882
6.5	0.061171
6.52	0.05413
6.54	0.045086
6.56	0.033556
6.58	0.01951
6.6	0.0032343
6.62	-0.015074
6.64	-0.034766
6.66	-0.053536
6.68	-0.066873
6.7	-0.070718
6.72	-0.064984
6.74	-0.052142
6.76	-0.034743
6.78	-0.014405
6.8	0.0073413
6.82	0.028829
6.84	0.04813
6.86	0.063231
6.88	0.07311
6.9	0.078093
6.92	0.079279
6.94	0.07784
6.96	0.074737
6.98	0.070593
7	0.065666
7.02	0.059824
7.04	0.052556
7.06	0.043166
7.08	0.031251
7.1	0.016815
7.12	0.00015212
7.14	-0.018516
7.16	-0.038345
7.18	-0.056529
7.2	-0.068127
7.22	-0.06995
7.24	-0.062566
7.26	-0.048692
7.28	-0.030695
7.3	-0.010116
7.32	0.011495
7.34	0.032473
7.36	0.050835
7.38	0.064808
7.4	0.073629
7.42	0.077815
7.44	0.078477
7.46	0.076771
7.48	0.073535
7.5	0.069336
7.52	0.064345
7.54	0.058366
7.56	0.050814
7.58	0.041027
7.6	0.02869
7.62	0.013935
7.64	-0.003005
7.66	-0.021911
7.68	-0.041714
7.7	-0.059207
7.72	-0.069405
7.74	-0.069559
7.76	-0.060846
7.78	-0.046149
7.8	-0.027572
7.82	-0.0066152
7.84	0.01516
7.86	0.036083
7.88	0.054092
7.9	0.067393
7.92	0.075443
7.94	0.078923
7.96	0.078984
7.98	0.076785
8	0.073188
8.02	0.068744
8.04	0.06354
8.06	0.057285
8.08	0.049297
8.1	0.03893
8.12	0.025936
8.14	0.010491
8.16	-0.007151
8.18	-0.026715
8.2	-0.046652
8.22	-0.063097
8.24	-0.071138
8.26	-0.068988
8.28	-0.058574
8.3	-0.042725
8.32	-0.023367
8.34	-0.0019082
8.36	0.019953
8.38	0.040415
8.4	0.057396
8.42	0.06936
8.44	0.076163
8.46	0.078771
8.48	0.078359
8.5	0.075964
8.52	0.072319
8.54	0.067845
8.56	0.062528
8.58	0.055994
8.6	0.047531
8.62	0.036579
8.64	0.023018
8.66	0.0070824
8.68	-0.010984
8.7	-0.030679
8.72	-0.050178
8.74	-0.065121
8.76	-0.071048
8.78	-0.067147
8.8	-0.055581
8.82	-0.039076
8.84	-0.019338
8.86	0.0021551
8.88	0.023796
8.9	0.043755
8.92	0.059972
8.94	0.0711
8.96	0.077142
8.98	0.079076
9	0.078116
9.02	0.075279
9.04	0.071301
9.06	0.066521
9.08	0.060879
9.1	0.053932
9.12	0.045009
9.14	0.033635
9.16	0.01975
9.18	0.0035527
9.2	-0.014704
9.22	-0.034482
9.24	-0.053448
9.26	-0.066902
9.28	-0.070869
9.3	-0.065211
9.32	-0.052431
9.34	-0.035142
9.36	-0.014915
9.38	0.0067184
9.4	0.028159
9.42	0.047416
9.44	0.062554
9.46	0.072519
9.48	0.077576
9.5	0.078783
9.52	0.077341
9.54	0.07425
9.56	0.070202
9.58	0.065404
9.6	0.059681
9.62	0.052517
9.64	0.043219
9.66	0.031399
9.68	0.017098
9.7	0.0005483
9.72	-0.018059
9.74	-0.037949
9.76	-0.056294
9.78	-0.068157
9.8	-0.070165
9.82	-0.06292
9.84	-0.049153
9.86	-0.031257
9.88	-0.010725
9.9	0.010919
9.92	0.032033
9.94	0.050665
9.96	0.064915
9.98	0.073868

==> data/PUx1.dat <==
2	-0.0018348
2.02	0.00028956
2.04	-0.0041797
2.06	-0.012814
2.08	-0.021111
2.1	-0.024504
2.12	-0.021599
2.14	-0.015161
2.16	-0.0092041
2.18	-0.0053437
2.2	-0.0030293
2.22	-0.002524
2.24	-0.0044955
2.26	-0.008813
2.28	-0.015487
2.3	-0.024096
2.32	-0.032883
2.34	-0.039515
2.36	-0.042703
2.38	-0.042632
2.4	-0.040033
2.42	-0.035171
2.44	-0.028195
2.46	-0.019762
2.48	-0.010932
2.5	-0.0032771
2.52	0.00066891
2.54	-0.0011069
2.56	-0.0074124
2.58	-0.01448
2.6	-0.01891
2.62	-0.019099
2.64	-0.015726
2.66	-0.011049
2.68	-0.0069999
2.7	-0.0040807
2.72	-0.0022322
2.74	-0.0017237
2.76	-0.0029244
2.78	-0.0061024
2.8	-0.011518
2.82	-0.01887
2.84	-0.026898
2.86	-0.033493
2.88	-0.037081
2.9	-0.037177
2.92	-0.034394
2.94	-0.029422
2.96	-0.022959
2.98	-0.015767
3	-0.0086339
3.02	-0.0026051
3.04	0.00062557
3.06	-0.00042877
3.08	-0.0051607
3.1	-0.011025
3.12	-0.015613
3.14	-0.017453
3.16	-0.016436
3.18	-0.013605
3.2	-0.010247
3.22	-0.0070843
3.24	-0.004379
3.26	-0.0025102
3.28	-0.0020778
3.3	-0.0037052
3.32	-0.0078219
3.34	-0.014469
3.36	-0.022665
3.38	-0.030302
3.4	-0.03525
3.42	-0.036683
3.44	-0.03514
3.46	-0.031527
3.48	-0.026496
3.5	-0.020439
3.52	-0.013761
3.54	-0.0070194
3.56	-0.0014899
3.58	0.00069227
3.6	-0.001823
3.62	-0.0079741
3.64	-0.015064
3.66	-0.020344
3.68	-0.022001
3.7	-0.01996
3.72	-0.015807
3.74	-0.011323
3.76	-0.0073409
3.78	-0.0041845
3.8	-0.0026554
3.82	-0.0037031
3.84	-0.0077936
3.86	-0.01474
3.88	-0.023704
3.9	-0.032597
3.92	-0.038826
3.94	-0.041299
3.96	-0.040506
3.98	-0.037585
4	-0.033201
4.02	-0.027538
4.04	-0.020708
4.06	-0.012914
4.08	-0.0052344
4.1	-0.00018877
4.12	-0.00012845
4.14	-0.0049344
4.16	-0.012336
4.18	-0.019013
4.2	-0.022088
4.22	-0.020521
4.24	-0.01585
4.26	-0.010794
4.28	-0.0068594
4.3	-0.0040091
4.32	-0.0025412
4.34	-0.0032741
4.36	-0.006647
4.38	-0.012712
4.4	-0.021048
4.42	-0.030012
4.44	-0.037115
4.46	-0.04073
4.48	-0.040677
4.5	-0.038105
4.52	-0.033767
4.54	-0.02793
4.56	-0.020826
4.58	-0.012905
4.6	-0.0052524
4.62	-0.00013056
4.64	1.1923e-006
4.66	-0.0048814
4.68	-0.012125
4.7	-0.018537
4.72	-0.021522
4.74	-0.020212
4.76	-0.015981
4.78	-0.011201
4.8	-0.0072972
4.82	-0.0043708
4.84	-0.0026567
4.86	-0.0029214
4.88	-0.005686
4.9	-0.011176
4.92	-0.019064
4.94	-0.028014
4.96	-0.035595
4.98	-0.03986
5	-0.040351
5.02	-0.038095
5.04	-0.033919
5.06	-0.028263
5.08	-0.021434
5.1	-0.01386
5.12	-0.0063589
5.14	-0.00077722
5.16	0.00048234
5.18	-0.0032705
5.2	-0.010073
5.22	-0.016804
5.24	-0.020802
5.26	-0.020695
5.28	-0.01724
5.3	-0.012601
5.32	-0.0084691
5.34	-0.0052169
5.36	-0.0029976
5.38	-0.0025054
5.4	-0.0043548
5.42	-0.0087969
5.44	-0.01573
5.46	-0.024277
5.48	-0.032324
5.5	-0.037711
5.52	-0.039422
5.54	-0.038032
5.56	-0.034458
5.58	-0.029284
5.6	-0.022856
5.62	-0.01561
5.64	-0.0081543
5.66	-0.0019229
5.68	0.00072098
5.7	-0.001607
5.72	-0.007679
5.74	-0.014586
5.76	-0.019542
5.78	-0.020706
5.8	-0.018221
5.82	-0.013864
5.84	-0.0095517
5.86	-0.0060663
5.88	-0.0035036
5.9	-0.0023971
5.92	-0.0034709
5.94	-0.0071151
5.96	-0.013341
5.98	-0.021604
6	-0.030201
6.02	-0.036606
6.04	-0.039448
6.06	-0.038897
6.08	-0.036004
6.1	-0.031427
6.12	-0.025498
6.14	-0.018602
6.16	-0.011193
6.18	-0.0042321
6.2	0.00013581
6.22	-0.00025772
6.24	-0.005203
6.26	-0.012238
6.28	-0.018324
6.3	-0.021165
6.32	-0.019949
6.34	-0.015926
6.36	-0.011289
6.38	-0.0073819
6.4	-0.0043912
6.42	-0.0026236
6.44	-0.0028376
6.46	-0.0055472
6.48	-0.010944
6.5	-0.018788
6.52	-0.027696
6.54	-0.035175
6.56	-0.039331
6.58	-0.039758
6.6	-0.037548
6.62	-0.033472
6.64	-0.027913
6.66	-0.021169
6.68	-0.013674
6.7	-0.0062581
6.72	-0.00074647
6.74	0.00044259
6.76	-0.0034024
6.78	-0.010273
6.8	-0.017073
6.82	-0.021067
6.84	-0.020889
6.86	-0.017343
6.88	-0.012612
6.9	-0.0084071
6.92	-0.0051223
6.94	-0.0029293
6.96	-0.0025792
6.98	-0.004687
7	-0.0094922
7.02	-0.016807
7.04	-0.025594
7.06	-0.033652
7.08	-0.038748
7.1	-0.040098
7.12	-0.038483
7.14	-0.034836
7.16	-0.029666
7.18	-0.023227
7.2	-0.015892
7.22	-0.0082825
7.24	-0.0019468
7.26	0.00065866
7.28	-0.0017635
7.3	-0.0079251
7.32	-0.014841
7.34	-0.019683
7.36	-0.020608
7.38	-0.017816
7.4	-0.013263
7.42	-0.008968
7.44	-0.0056132
7.46	-0.0032429
7.48	-0.0023719
7.5	-0.003701
7.52	-0.007545
7.54	-0.013917
7.56	-0.022201
7.58	-0.03063
7.6	-0.03679
7.62	-0.039356
7.64	-0.038626
7.66	-0.035574
7.68	-0.03083
7.7	-0.024718
7.72	-0.017626
7.74	-0.010089
7.76	-0.0033186
7.78	0.00044037
7.8	-0.00068946
7.82	-0.0061097
7.84	-0.01313
7.86	-0.018818
7.88	-0.021005
7.9	-0.019255
7.92	-0.015086
7.94	-0.01062
7.96	-0.0069162
7.98	-0.0040691
8	-0.0025168
8.02	-0.003033
8.04	-0.0061163
8.06	-0.011898
8.08	-0.019958
8.1	-0.028765
8.12	-0.035796
8.14	-0.039443
8.16	-0.039474
8.18	-0.036973
8.2	-0.032696
8.22	-0.027003
8.24	-0.020217
8.26	-0.012757
8.28	-0.0054859
8.3	-0.00035966
8.32	0.00025862
8.34	-0.0040098
8.36	-0.010964
8.38	-0.017573
8.4	-0.021153
8.42	-0.020543
8.44	-0.016775
8.46	-0.012065
8.48	-0.0079748
8.5	-0.0048117
8.52	-0.0027923
8.54	-0.0026447
8.56	-0.0049389
8.58	-0.0098753
8.6	-0.017292
8.62	-0.026096
8.64	-0.033956
8.66	-0.038752
8.68	-0.03981
8.7	-0.037999
8.72	-0.034224
8.74	-0.028922
8.76	-0.022384
8.78	-0.015036
8.8	-0.0075504
8.82	-0.0015233
8.84	0.00062771
8.86	-0.0021753
8.88	-0.008432
8.9	-0.015205
8.92	-0.019775
8.94	-0.020406
8.96	-0.017459
8.98	-0.012952
9	-0.0087805
9.02	-0.0054903
9.04	-0.0031541
9.06	-0.0023796
9.08	-0.0038783
9.1	-0.0079884
9.12	-0.014686
9.14	-0.023186
9.16	-0.031544
9.18	-0.037396
9.2	-0.039538
9.22	-0.038504
9.24	-0.035304
9.26	-0.030511
9.28	-0.024377
9.3	-0.017264
9.32	-0.0097267
9.34	-0.0030449
9.36	0.00048093
9.38	-0.00094715
9.4	-0.0065447
9.42	-0.013564
9.44	-0.01911
9.46	-0.021026
9.48	-0.019012
9.5	-0.014689
9.52	-0.010214
9.54	-0.0065746
9.56	-0.0038486
9.58	-0.0024747
9.6	-0.0032409
9.62	-0.0065871
9.64	-0.012649
9.66	-0.020902
9.68	-0.029676
9.7	-0.036469
9.72	-0.039727
9.74	-0.039458
9.76	-0.036735
9.78	-0.032295
9.8	-0.026472
9.82	-0.019581
9.84	-0.012041
9.86	-0.0048094
9.88	-5.1165e-005
9.9	-5.0724e-005
9.92	-0.0047417
9.94	-0.011763
9.96	-0.018158
9.98	-0.021347

==> data/PUx2.dat <==
2	-0.0042141
2.02	-0.0015648
2.04	0.0001736
2.06	0.00053482
2.08	-0.00064335
2.1	-0.0027362
2.12	-0.0045948
2.14	-0.00533
2.16	-0.0047088
2.18	-0.0031145
2.2	-0.0014458
2.22	-0.00070844
2.24	-0.0014697
2.26	-0.003715
2.28	-0.0069467
2.3	-0.010464
2.32	-0.013762
2.34	-0.01672
2.36	-0.019237
2.38	-0.021145
2.4	-0.022294
2.42	-0.022746
2.44	-0.022606
2.46	-0.021748
2.48	-0.019818
2.5	-0.016553
2.52	-0.012026
2.54	-0.0067807
2.56	-0.002
2.58	0.00049311
2.6	-0.00062324
2.62	-0.0044453
2.64	-0.0083179
2.66	-0.010037
2.68	-0.0090623
2.7	-0.0063167
2.72	-0.0033618
2.74	-0.0015232
2.76	-0.0015533
2.78	-0.0036769
2.8	-0.0073656
2.82	-0.01174
2.84	-0.01616
2.86	-0.020431
2.88	-0.02421
2.9	-0.027048
2.92	-0.028843
2.94	-0.029719
2.96	-0.029764
2.98	-0.028637
3	-0.025687
3.02	-0.020592
3.04	-0.013877
3.06	-0.0068245
3.08	-0.0014784
3.1	-0.0001951
3.12	-0.0037796
3.14	-0.0096568
3.16	-0.013767
3.18	-0.013992
3.2	-0.011033
3.22	-0.0069081
3.24	-0.003469
3.26	-0.0017534
3.28	-0.0024485
3.3	-0.0055283
3.32	-0.0099107
3.34	-0.014513
3.36	-0.01917
3.38	-0.02357
3.4	-0.027058
3.42	-0.029108
3.44	-0.029853
3.46	-0.029713
3.48	-0.028835
3.5	-0.026686
3.52	-0.02263
3.54	-0.016782
3.56	-0.010134
3.58	-0.004174
3.6	-0.00062408
3.62	-0.00114
3.64	-0.0057614
3.66	-0.011554
3.68	-0.014858
3.7	-0.01427
3.72	-0.01092
3.74	-0.0068003
3.76	-0.0034456
3.78	-0.0018155
3.8	-0.002586
3.82	-0.0056332
3.84	-0.0098966
3.86	-0.014446
3.88	-0.018913
3.9	-0.022837
3.92	-0.025696
3.94	-0.027162
3.96	-0.027385
3.98	-0.026807
4	-0.025594
4.02	-0.023429
4.04	-0.019859
4.06	-0.015025
4.08	-0.0096806
4.1	-0.0047039
4.12	-0.0010108
4.14	0.00018542
4.16	-0.0019655
4.18	-0.0063812
4.2	-0.010284
4.22	-0.011584
4.24	-0.010227
4.26	-0.0073364
4.28	-0.0041909
4.3	-0.0019162
4.32	-0.0014501
4.34	-0.0032005
4.36	-0.0067247
4.38	-0.011036
4.4	-0.01534
4.42	-0.019189
4.44	-0.022281
4.46	-0.024342
4.48	-0.025248
4.5	-0.025173
4.52	-0.024393
4.54	-0.022955
4.56	-0.020531
4.58	-0.016854
4.6	-0.01216
4.62	-0.0071165
4.64	-0.0026136
4.66	3.8936e-005
4.68	-0.00051804
4.7	-0.0042813
4.72	-0.0088897
4.74	-0.011545
4.76	-0.011238
4.78	-0.0087079
4.8	-0.0053625
4.82	-0.0025872
4.84	-0.0014362
4.86	-0.0025223
4.88	-0.0056498
4.9	-0.0098504
4.92	-0.014185
4.94	-0.018219
4.96	-0.021668
4.98	-0.024261
5	-0.025762
5.02	-0.026225
5.04	-0.025912
5.06	-0.024948
5.08	-0.02303
5.1	-0.019716
5.12	-0.015012
5.14	-0.0095359
5.16	-0.0042676
5.18	-0.00055419
5.2	-4.0941e-005
5.22	-0.0032706
5.24	-0.0082029
5.26	-0.011703
5.28	-0.012098
5.3	-0.0098574
5.32	-0.0064498
5.34	-0.0033506
5.36	-0.0016382
5.38	-0.0020103
5.4	-0.0045271
5.42	-0.0084103
5.44	-0.012718
5.46	-0.016954
5.48	-0.020762
5.5	-0.023779
5.52	-0.025661
5.54	-0.026421
5.56	-0.026328
5.58	-0.025545
5.6	-0.023849
5.62	-0.020802
5.64	-0.0163
5.66	-0.010849
5.68	-0.0053804
5.7	-0.0011934
5.72	8.9056e-005
5.74	-0.0024853
5.76	-0.0074701
5.78	-0.011647
5.8	-0.012772
5.82	-0.010946
5.84	-0.0075506
5.86	-0.0041553
5.88	-0.0019386
5.9	-0.0017557
5.92	-0.0038737
5.94	-0.0076726
5.96	-0.012108
5.98	-0.016533
6	-0.020589
6.02	-0.023873
6.04	-0.025993
6.06	-0.02691
6.08	-0.02689
6.1	-0.026198
6.12	-0.024695
6.14	-0.021909
6.16	-0.017654
6.18	-0.012298
6.2	-0.0067449
6.22	-0.0021161
6.24	7.3159e-005
6.26	-0.0014424
6.28	-0.005997
6.3	-0.010619
6.32	-0.012619
6.34	-0.011495
6.36	-0.0084164
6.38	-0.004942
6.4	-0.002342
6.42	-0.0015208
6.44	-0.0029704
6.46	-0.0063131
6.48	-0.010552
6.5	-0.014913
6.52	-0.018998
6.54	-0.02244
6.56	-0.024837
6.58	-0.026019
6.6	-0.026161
6.62	-0.025596
6.64	-0.024363
6.66	-0.022065
6.68	-0.018365
6.7	-0.013469
6.72	-0.0081035
6.74	-0.0032445
6.76	-0.00020857
6.78	-0.0004304
6.8	-0.0040784
6.82	-0.0088816
6.84	-0.011879
6.86	-0.011792
6.88	-0.0093193
6.9	-0.0059178
6.92	-0.002965
6.94	-0.0015057
6.96	-0.002205
6.98	-0.0050056
7	-0.0090421
7.02	-0.0134
7.04	-0.017596
7.06	-0.02125
7.08	-0.024023
7.1	-0.025606
7.12	-0.026092
7.14	-0.025789
7.16	-0.024863
7.18	-0.023044
7.2	-0.019901
7.22	-0.01541
7.24	-0.0101
7.26	-0.0048795
7.28	-0.00097138
7.3	8.452e-005
7.32	-0.002556
7.34	-0.0073654
7.36	-0.011255
7.38	-0.012201
7.4	-0.010341
7.42	-0.0070327
7.44	-0.0037888
7.46	-0.0017537
7.48	-0.0017209
7.5	-0.0039051
7.52	-0.007646
7.54	-0.011941
7.56	-0.016185
7.58	-0.020065
7.6	-0.023219
7.62	-0.025287
7.64	-0.026194
7.66	-0.026166
7.68	-0.025457
7.7	-0.023969
7.72	-0.02123
7.74	-0.017038
7.76	-0.011789
7.78	-0.0063496
7.8	-0.0018651
7.82	0.00014064
7.84	-0.0015447
7.86	-0.0061053
7.88	-0.010597
7.9	-0.012448
7.92	-0.011249
7.94	-0.0081644
7.96	-0.0047398
7.98	-0.0022351
8	-0.0015505
8.02	-0.0031338
8.04	-0.0065684
8.06	-0.010851
8.08	-0.01522
8.1	-0.019298
8.12	-0.022701
8.14	-0.025054
8.16	-0.026215
8.18	-0.026384
8.2	-0.025861
8.22	-0.024617
8.24	-0.02223
8.26	-0.018414
8.28	-0.01338
8.3	-0.0079032
8.32	-0.0030054
8.34	-0.00010153
8.36	-0.00064882
8.38	-0.0046098
8.4	-0.0094793
8.42	-0.01228
8.44	-0.011901
8.46	-0.009208
8.48	-0.0057279
8.5	-0.0028286
8.52	-0.0015178
8.54	-0.0024362
8.56	-0.0054319
8.58	-0.0095745
8.6	-0.013976
8.62	-0.018169
8.64	-0.021746
8.66	-0.024377
8.68	-0.02582
8.7	-0.026204
8.72	-0.025849
8.74	-0.024857
8.76	-0.022898
8.78	-0.019555
8.8	-0.014881
8.82	-0.0094764
8.84	-0.0043013
8.86	-0.00066052
8.88	-9.1147e-005
8.9	-0.0032269
8.92	-0.0081606
8.94	-0.01174
8.96	-0.01221
8.98	-0.010003
9	-0.0065804
9.02	-0.0034089
9.04	-0.0016006
9.06	-0.0019307
9.08	-0.0044749
9.1	-0.0084128
9.12	-0.012748
9.14	-0.016951
9.16	-0.020729
9.18	-0.023731
9.2	-0.025588
9.22	-0.026281
9.24	-0.026107
9.26	-0.025295
9.28	-0.023637
9.3	-0.02066
9.32	-0.016233
9.34	-0.010878
9.36	-0.005534
9.38	-0.0013517
9.4	0.00014405
9.42	-0.0020628
9.44	-0.0067666
9.46	-0.010926
9.48	-0.012263
9.5	-0.010706
9.52	-0.0075269
9.54	-0.0042149
9.56	-0.0019509
9.58	-0.0016014
9.6	-0.0034947
9.62	-0.0070817
9.64	-0.011374
9.66	-0.015678
9.68	-0.019622
9.7	-0.022807
9.72	-0.024864
9.74	-0.025716
9.76	-0.025645
9.78	-0.024945
9.8	-0.023544
9.82	-0.021008
9.84	-0.017087
9.86	-0.012115
9.88	-0.0068598
9.9	-0.0023295
9.92	6.9477e-005
9.94	-0.00098128
9.96	-0.0051654
9.98	-0.0097858

==> data/PUy1.dat <==
2	-0.0015919
2.02	-0.027769
2.04	-0.047773
2.06	-0.057335
2.08	-0.056617
2.1	-0.048615
2.12	-0.036098
2.14	-0.019619
2.16	0.0003326
2.18	0.021925
2.2	0.044403
2.22	0.066632
2.24	0.085868
2.26	0.1004
2.28	0.11088
2.3	0.11823
2.32	0.12175
2.34	0.12068
2.36	0.11532
2.38	0.1065
2.4	0.095301
2.42	0.082463
2.44	0.068189
2.46	0.052094
2.48	0.033513
2.5	0.011807
2.52	-0.012011
2.54	-0.033494
2.56	-0.047446
2.58	-0.0519
2.6	-0.048511
2.62	-0.039808
2.64	-0.027438
2.66	-0.012274
2.68	0.0045561
2.7	0.02209
2.72	0.039866
2.74	0.057013
2.76	0.072436
2.78	0.085923
2.8	0.097691
2.82	0.10737
2.84	0.11364
2.86	0.11515
2.88	0.11161
2.9	0.10372
2.92	0.092506
2.94	0.079169
2.96	0.064618
2.98	0.049149
3	0.032403
3.02	0.013646
3.04	-0.006806
3.06	-0.02607
3.08	-0.040123
3.1	-0.046713
3.12	-0.046504
3.14	-0.040992
3.16	-0.031764
3.18	-0.019975
3.2	-0.006412
3.22	0.0085128
3.24	0.024674
3.26	0.041767
3.28	0.059141
3.3	0.076006
3.32	0.091623
3.34	0.10499
3.36	0.11444
3.38	0.1184
3.4	0.11646
3.42	0.10956
3.44	0.099011
3.46	0.086385
3.48	0.072877
3.5	0.058932
3.52	0.044034
3.54	0.026984
3.56	0.0068657
3.58	-0.014947
3.6	-0.034589
3.62	-0.047926
3.64	-0.053127
3.66	-0.050955
3.68	-0.043282
3.7	-0.031803
3.72	-0.017483
3.74	-0.00093373
3.76	0.017468
3.78	0.037578
3.8	0.058674
3.82	0.079215
3.84	0.097546
3.86	0.11256
3.88	0.12313
3.9	0.12789
3.92	0.12634
3.94	0.11949
3.96	0.10903
3.98	0.096856
4	0.084211
4.02	0.071334
4.04	0.057316
4.06	0.040575
4.08	0.019787
4.1	-0.0041629
4.12	-0.027232
4.14	-0.044313
4.16	-0.052708
4.18	-0.052463
4.2	-0.045734
4.22	-0.0347
4.24	-0.020301
4.26	-0.0031974
4.28	0.015566
4.3	0.035635
4.32	0.05645
4.34	0.076293
4.36	0.093467
4.38	0.10743
4.4	0.11793
4.42	0.1238
4.44	0.12404
4.46	0.11894
4.48	0.10972
4.5	0.097994
4.52	0.085127
4.54	0.071656
4.56	0.057121
4.58	0.040395
4.6	0.020224
4.62	-0.0030869
4.64	-0.026151
4.66	-0.043645
4.68	-0.052227
4.7	-0.0523
4.72	-0.045929
4.74	-0.035217
4.76	-0.021245
4.78	-0.0047487
4.8	0.013308
4.82	0.032509
4.84	0.05243
4.86	0.071739
4.88	0.089059
4.9	0.10377
4.92	0.11536
4.94	0.12253
4.96	0.12405
4.98	0.11998
5	0.1115
5.02	0.10012
5.04	0.087257
5.06	0.073747
5.08	0.059456
5.1	0.043479
5.12	0.024507
5.14	0.002287
5.16	-0.020491
5.18	-0.039149
5.2	-0.049932
5.22	-0.052181
5.24	-0.047561
5.26	-0.038165
5.28	-0.025348
5.3	-0.0098893
5.32	0.0073195
5.34	0.025782
5.36	0.045185
5.38	0.064509
5.4	0.082316
5.42	0.097762
5.44	0.11039
5.46	0.11919
5.48	0.12276
5.5	0.12065
5.52	0.11364
5.54	0.10307
5.56	0.090531
5.58	0.077073
5.6	0.063001
5.62	0.047709
5.64	0.029972
5.66	0.0090288
5.68	-0.013678
5.7	-0.033795
5.72	-0.047004
5.74	-0.051671
5.76	-0.048997
5.78	-0.040945
5.8	-0.029219
5.82	-0.014691
5.84	0.0018569
5.86	0.019757
5.88	0.038784
5.9	0.058259
5.92	0.076765
5.94	0.093187
5.96	0.10693
5.98	0.11723
6	0.12266
6.02	0.12228
6.04	0.11664
6.06	0.10697
6.08	0.094864
6.1	0.081724
6.12	0.068126
6.14	0.053688
6.16	0.037283
6.18	0.017516
6.2	-0.0052028
6.22	-0.027242
6.24	-0.04368
6.26	-0.051783
6.28	-0.051723
6.3	-0.045485
6.32	-0.035032
6.34	-0.021433
6.36	-0.0053779
6.38	0.012344
6.4	0.031381
6.42	0.051271
6.44	0.070656
6.46	0.088186
6.48	0.10316
6.5	0.1149
6.52	0.12207
6.54	0.12351
6.56	0.11933
6.58	0.11076
6.6	0.09935
6.62	0.086559
6.64	0.07308
6.66	0.058802
6.68	0.042813
6.7	0.023843
6.72	0.0016392
6.74	-0.021256
6.76	-0.039974
6.78	-0.050673
6.8	-0.052774
6.82	-0.04795
6.84	-0.03834
6.86	-0.025315
6.88	-0.0096243
6.9	0.0079009
6.92	0.026756
6.94	0.046642
6.96	0.066427
6.98	0.084548
7	0.10012
7.02	0.11261
7.04	0.12097
7.06	0.12387
7.08	0.12103
7.1	0.11345
7.12	0.10257
7.14	0.090018
7.16	0.076776
7.18	0.062936
7.2	0.047707
7.22	0.029743
7.24	0.0083785
7.26	-0.014636
7.28	-0.03465
7.3	-0.047553
7.32	-0.051818
7.34	-0.04871
7.36	-0.040313
7.38	-0.028264
7.4	-0.013389
7.42	0.0034498
7.44	0.021582
7.46	0.040758
7.48	0.060204
7.5	0.078406
7.52	0.094322
7.54	0.10753
7.56	0.11728
7.58	0.12218
7.6	0.12136
7.62	0.11539
7.64	0.10558
7.66	0.093496
7.68	0.080338
7.7	0.066573
7.72	0.051712
7.74	0.034615
7.76	0.014214
7.78	-0.008566
7.8	-0.029878
7.82	-0.045118
7.84	-0.051827
7.86	-0.050734
7.88	-0.04379
7.9	-0.03283
7.92	-0.018812
7.94	-0.0025332
7.96	0.015253
7.98	0.034295
8	0.054018
8.02	0.07307
8.04	0.090221
8.06	0.1048
8.08	0.11601
8.1	0.12248
8.12	0.12319
8.14	0.11846
8.16	0.1095
8.18	0.097821
8.2	0.084904
8.22	0.071405
8.24	0.057091
8.26	0.040966
8.28	0.021714
8.3	-0.00073423
8.32	-0.023378
8.34	-0.04124
8.36	-0.050919
8.38	-0.052228
8.4	-0.046862
8.42	-0.036935
8.44	-0.02372
8.46	-0.0079247
8.48	0.0096295
8.5	0.028476
8.52	0.048244
8.54	0.067729
8.56	0.085481
8.58	0.10072
8.6	0.11298
8.62	0.12107
8.64	0.12359
8.66	0.12038
8.68	0.11248
8.7	0.10137
8.72	0.088695
8.74	0.075369
8.76	0.06138
8.78	0.045929
8.8	0.027718
8.82	0.0061048
8.84	-0.016705
8.86	-0.036147
8.88	-0.048246
8.9	-0.05182
8.92	-0.048278
8.94	-0.039647
8.96	-0.027452
8.98	-0.012516
9	0.0043452
9.02	0.022568
9.04	0.041919
9.06	0.061484
9.08	0.079781
9.1	0.095771
9.12	0.10897
9.14	0.11848
9.16	0.12283
9.18	0.12133
9.2	0.11474
9.22	0.10449
9.24	0.092253
9.26	0.079158
9.28	0.06552
9.3	0.050712
9.32	0.033527
9.34	0.01293
9.36	-0.0099307
9.38	-0.03105
9.4	-0.045765
9.42	-0.051946
9.44	-0.050361
9.46	-0.043038
9.48	-0.031787
9.5	-0.017517
9.52	-0.0010342
9.54	0.016924
9.56	0.036119
9.58	0.055976
9.6	0.075032
9.62	0.091996
9.64	0.10626
9.66	0.11708
9.68	0.12308
9.7	0.12328
9.72	0.11803
9.74	0.10858
9.76	0.096595
9.78	0.083543
9.8	0.070053
9.82	0.055704
9.84	0.039334
9.86	0.019518
9.88	-0.0034341
9.9	-0.0259
9.92	-0.042892
9.94	-0.051531
9.96	-0.051999
9.98	-0.046063

==> data/PUy2.dat <==
2	0.0075954
2.02	-0.0042036
2.04	-0.016864
2.06	-0.029633
2.08	-0.040558
2.1	-0.046977
2.12	-0.047321
2.14	-0.041683
2.16	-0.031325
2.18	-0.017617
2.2	-0.0018362
2.22	0.014561
2.24	0.030115
2.26	0.043717
2.28	0.054656
2.3	0.062481
2.32	0.067194
2.34	0.069265
2.36	0.069312
2.38	0.067892
2.4	0.065268
2.42	0.061442
2.44	0.056194
2.46	0.049269
2.48	0.040439
2.5	0.029556
2.52	0.016404
2.54	0.00069244
2.56	-0.017601
2.58	-0.037104
2.6	-0.054099
2.62	-0.064157
2.64	-0.065295
2.66	-0.0586
2.68	-0.046345
2.7	-0.030285
2.72	-0.011616
2.74	0.0083
2.76	0.027953
2.78	0.045726
2.8	0.059993
2.82	0.069896
2.84	0.075531
2.86	0.077739
2.88	0.077351
2.9	0.074976
2.92	0.071146
2.94	0.066018
2.96	0.059361
2.98	0.050741
3	0.039678
3.02	0.025778
3.04	0.0088178
3.06	-0.011299
3.08	-0.033881
3.1	-0.056337
3.12	-0.073234
3.14	-0.079953
3.16	-0.076079
3.18	-0.064543
3.2	-0.048478
3.22	-0.029281
3.24	-0.0079329
3.26	0.014365
3.28	0.036001
3.3	0.054464
3.32	0.067821
3.34	0.075743
3.36	0.079326
3.38	0.079715
3.4	0.0777
3.42	0.073828
3.44	0.068648
3.46	0.062368
3.48	0.054797
3.5	0.045274
3.52	0.033137
3.54	0.018059
3.56	0.00010483
3.58	-0.020246
3.6	-0.041819
3.62	-0.062152
3.64	-0.076445
3.66	-0.080999
3.68	-0.075834
3.7	-0.063576
3.72	-0.046858
3.74	-0.027076
3.76	-0.0054356
3.78	0.016784
3.8	0.037715
3.82	0.055085
3.84	0.067416
3.86	0.074768
3.88	0.07817
3.9	0.07848
3.92	0.076453
3.94	0.072751
3.96	0.067964
3.98	0.062339
4	0.055612
4.02	0.047152
4.04	0.036429
4.06	0.023357
4.08	0.0083091
4.1	-0.0082461
4.12	-0.026029
4.14	-0.044101
4.16	-0.059775
4.18	-0.069017
4.2	-0.06976
4.22	-0.062673
4.24	-0.049945
4.26	-0.033478
4.28	-0.014524
4.3	0.0057181
4.32	0.025701
4.34	0.043588
4.36	0.057758
4.38	0.067509
4.4	0.07312
4.42	0.075262
4.44	0.074704
4.46	0.072175
4.48	0.068279
4.5	0.063395
4.52	0.0575
4.54	0.050231
4.56	0.041075
4.58	0.029713
4.6	0.016166
4.62	0.00065274
4.64	-0.016745
4.66	-0.035393
4.68	-0.053164
4.7	-0.065988
4.72	-0.070359
4.74	-0.065996
4.76	-0.054986
4.78	-0.039583
4.8	-0.021148
4.82	-0.00091239
4.84	0.01967
4.86	0.038835
4.88	0.054749
4.9	0.066192
4.92	0.073121
4.94	0.076278
4.96	0.076485
4.98	0.074587
5	0.071167
5.02	0.066671
5.04	0.061133
5.06	0.054282
5.08	0.045627
5.1	0.034737
5.12	0.021444
5.14	0.0058462
5.16	-0.011891
5.18	-0.031354
5.2	-0.05067
5.22	-0.065689
5.24	-0.072389
5.26	-0.069901
5.28	-0.060045
5.3	-0.045384
5.32	-0.027456
5.34	-0.0074302
5.36	0.013361
5.38	0.033264
5.4	0.05036
5.42	0.063167
5.44	0.071369
5.46	0.075602
5.48	0.076676
5.5	0.075387
5.52	0.072318
5.54	0.068003
5.56	0.062629
5.58	0.056027
5.6	0.047721
5.62	0.037233
5.64	0.024315
5.66	0.0089956
5.68	-0.0085711
5.7	-0.027984
5.72	-0.047765
5.74	-0.064275
5.76	-0.073122
5.78	-0.072546
5.8	-0.063963
5.82	-0.050057
5.84	-0.032617
5.86	-0.012749
5.88	0.0082947
5.9	0.028982
5.92	0.047295
5.94	0.06146
5.96	0.070812
5.98	0.075822
6	0.077359
6.02	0.076287
6.04	0.073314
6.06	0.069045
6.08	0.0638
6.1	0.057473
6.12	0.0496
6.14	0.039624
6.16	0.027282
6.18	0.012552
6.2	-0.0043289
6.22	-0.023093
6.24	-0.042665
6.26	-0.060241
6.28	-0.071422
6.3	-0.073414
6.32	-0.066923
6.34	-0.054362
6.36	-0.037844
6.38	-0.018603
6.4	0.0021215
6.42	0.02288
6.44	0.041837
6.46	0.057098
6.48	0.067681
6.5	0.073829
6.52	0.076342
6.54	0.076047
6.56	0.073679
6.58	0.06985
6.6	0.064982
6.62	0.059104
6.64	0.051883
6.66	0.042759
6.68	0.031368
6.7	0.01765
6.72	0.0017845
6.74	-0.016018
6.76	-0.035124
6.78	-0.053499
6.8	-0.067091
6.82	-0.072275
6.84	-0.068605
6.86	-0.058032
6.88	-0.042913
6.9	-0.024691
6.92	-0.004536
6.94	0.01617
6.96	0.03574
6.98	0.052282
7	0.064439
7.02	0.072029
7.04	0.075723
7.06	0.076321
7.08	0.074653
7.1	0.071315
7.12	0.066835
7.14	0.061375
7.16	0.05471
7.18	0.046325
7.2	0.035768
7.22	0.022881
7.24	0.0077327
7.26	-0.009516
7.28	-0.028465
7.3	-0.047682
7.32	-0.063507
7.34	-0.071742
7.36	-0.070828
7.38	-0.062171
7.4	-0.048298
7.42	-0.03091
7.44	-0.011254
7.46	0.0094184
7.48	0.029556
7.5	0.047263
7.52	0.060887
7.54	0.069886
7.56	0.074725
7.58	0.076242
7.6	0.075233
7.62	0.072369
7.64	0.068232
7.66	0.063063
7.68	0.056769
7.7	0.048921
7.72	0.038991
7.74	0.026698
7.76	0.012051
7.78	-0.0047786
7.8	-0.023496
7.82	-0.043005
7.84	-0.060332
7.86	-0.071016
7.88	-0.072581
7.9	-0.065769
7.92	-0.053064
7.94	-0.036462
7.96	-0.017185
7.98	0.0035423
8	0.024213
8.02	0.042999
8.04	0.058071
8.06	0.068452
8.08	0.074379
8.1	0.076678
8.12	0.076203
8.14	0.073734
8.16	0.069851
8.18	0.064943
8.2	0.058993
8.22	0.051629
8.24	0.042297
8.26	0.030657
8.28	0.016629
8.3	0.00041563
8.32	-0.017774
8.34	-0.037209
8.36	-0.055567
8.38	-0.06867
8.4	-0.073064
8.42	-0.068603
8.44	-0.057417
8.46	-0.041816
8.48	-0.023216
8.5	-0.0027617
8.52	0.018126
8.54	0.037707
8.56	0.053973
8.58	0.065631
8.6	0.072689
8.62	0.075909
8.64	0.076096
8.66	0.074087
8.68	0.070505
8.7	0.065853
8.72	0.060256
8.74	0.053439
8.76	0.044826
8.78	0.033951
8.8	0.020688
8.82	0.0051541
8.84	-0.012439
8.86	-0.03157
8.88	-0.050599
8.9	-0.065711
8.92	-0.072714
8.94	-0.070552
8.96	-0.060936
8.98	-0.046368
9	-0.028487
9.02	-0.0084609
9.04	0.012412
9.06	0.03249
9.08	0.049796
9.1	0.062783
9.12	0.071083
9.14	0.075283
9.16	0.07626
9.18	0.074876
9.2	0.071746
9.22	0.067434
9.24	0.062145
9.26	0.055711
9.28	0.047609
9.3	0.037337
9.32	0.024663
9.34	0.0096772
9.36	-0.00736
9.38	-0.026161
9.4	-0.045477
9.42	-0.062049
9.44	-0.071449
9.46	-0.071697
9.48	-0.063887
9.5	-0.05056
9.52	-0.033606
9.54	-0.014212
9.56	0.0064345
9.58	0.026818
9.6	0.045011
9.62	0.05925
9.64	0.06883
9.66	0.07411
9.68	0.075896
9.7	0.075005
9.72	0.072191
9.74	0.068088
9.76	0.06304
9.78	0.056995
9.8	0.049508
9.82	0.040027
9.84	0.028225
9.86	0.014127
9.88	-0.0020543
9.9	-0.020127
9.92	-0.03922
9.94	-0.056889
9.96	-0.068893
9.98	-0.07203

==> data/SUx1.dat <==
2	6.2588e-005
2.02	-0.00085439
2.04	-0.0045735
2.06	-0.010411
2.08	-0.016746
2.1	-0.021864
2.12	-0.024689
2.14	-0.02499
2.16	-0.02303
2.18	-0.019136
2.2	-0.0138
2.22	-0.0080383
2.24	-0.0032589
2.26	-0.00062972
2.28	-0.0006624
2.3	-0.0031481
2.32	-0.0071376
2.34	-0.011416
2.36	-0.015053
2.38	-0.017558
2.4	-0.01867
2.42	-0.018234
2.44	-0.016223
2.46	-0.012879
2.48	-0.0086848
2.5	-0.0043721
2.52	-0.0010448
2.54	-0.00011954
2.56	-0.0027122
2.58	-0.008729
2.6	-0.016505
2.62	-0.023505
2.64	-0.027922
2.66	-0.029195
2.68	-0.027695
2.7	-0.023893
2.72	-0.018224
2.74	-0.011556
2.76	-0.0054927
2.78	-0.0016115
2.8	-0.00070501
2.82	-0.0027034
2.84	-0.0067937
2.86	-0.0116
2.88	-0.015912
2.9	-0.019036
2.92	-0.020706
2.94	-0.020767
2.96	-0.019131
2.98	-0.015939
3	-0.011617
3.02	-0.0068044
3.04	-0.002519
3.06	-0.00025815
3.08	-0.0015565
3.1	-0.0069176
3.12	-0.015021
3.14	-0.023131
3.16	-0.028766
3.18	-0.030938
3.2	-0.029886
3.22	-0.026315
3.24	-0.020788
3.26	-0.013967
3.28	-0.0072981
3.3	-0.0025914
3.32	-0.00085765
3.34	-0.0021079
3.36	-0.0056476
3.38	-0.010193
3.4	-0.014421
3.42	-0.01757
3.44	-0.019377
3.46	-0.019702
3.48	-0.018436
3.5	-0.015603
3.52	-0.011555
3.54	-0.0069249
3.56	-0.0027033
3.58	-0.00032473
3.6	-0.0013406
3.62	-0.0064217
3.64	-0.014466
3.66	-0.02274
3.68	-0.028557
3.7	-0.030788
3.72	-0.029791
3.74	-0.026409
3.76	-0.021187
3.78	-0.014614
3.8	-0.0080049
3.82	-0.0031192
3.84	-0.0010118
3.86	-0.0017326
3.88	-0.0046185
3.9	-0.0085525
3.92	-0.012317
3.94	-0.015143
3.96	-0.01675
3.98	-0.017045
4	-0.015929
4.02	-0.0134
4.04	-0.0097316
4.06	-0.0055638
4.08	-0.0019129
4.1	-0.0001314
4.12	-0.0015061
4.14	-0.0065418
4.16	-0.014128
4.18	-0.021925
4.2	-0.027404
4.22	-0.029476
4.24	-0.028559
4.26	-0.025431
4.28	-0.020507
4.3	-0.014236
4.32	-0.0078579
4.34	-0.0030613
4.36	-0.00090164
4.38	-0.0014349
4.4	-0.004048
4.42	-0.0077044
4.44	-0.011275
4.46	-0.013998
4.48	-0.015581
4.5	-0.015892
4.52	-0.014833
4.54	-0.012417
4.56	-0.0089463
4.58	-0.005041
4.6	-0.001659
4.62	-6.8671e-005
4.64	-0.0014851
4.66	-0.0063923
4.68	-0.013822
4.7	-0.021411
4.72	-0.02685
4.74	-0.028995
4.76	-0.028186
4.78	-0.025151
4.8	-0.020344
4.82	-0.014217
4.84	-0.0079455
4.86	-0.0031695
4.88	-0.00090232
4.9	-0.0012766
4.92	-0.0037574
4.94	-0.0073624
4.96	-0.010956
4.98	-0.01372
5	-0.015301
5.02	-0.015592
5.04	-0.014535
5.06	-0.012166
5.08	-0.0087512
5.1	-0.0049054
5.12	-0.0015868
5.14	-3.9811e-005
5.16	-0.001449
5.18	-0.0062566
5.2	-0.013539
5.22	-0.021185
5.24	-0.026875
5.26	-0.029321
5.28	-0.028734
5.3	-0.025791
5.32	-0.020965
5.34	-0.014751
5.36	-0.0083184
5.38	-0.003326
5.4	-0.00091266
5.42	-0.0012114
5.44	-0.0036777
5.46	-0.0073186
5.48	-0.010981
5.5	-0.013864
5.52	-0.015589
5.54	-0.016019
5.56	-0.015052
5.58	-0.012712
5.6	-0.0092841
5.62	-0.0053703
5.64	-0.0018891
5.66	-9.3317e-005
5.68	-0.0012311
5.7	-0.0058472
5.72	-0.013133
5.74	-0.020944
5.76	-0.026918
5.78	-0.029695
5.8	-0.029304
5.82	-0.026458
5.84	-0.021698
5.86	-0.015486
5.88	-0.0089424
5.9	-0.0037221
5.92	-0.0010236
5.94	-0.0010947
5.96	-0.003485
5.98	-0.0071885
6	-0.010999
6.02	-0.014049
6.04	-0.015896
6.06	-0.016418
6.08	-0.015529
6.1	-0.013256
6.12	-0.0098528
6.14	-0.0058826
6.16	-0.0022438
6.18	-0.00019193
6.2	-0.0010488
6.22	-0.0054725
6.24	-0.01268
6.26	-0.020575
6.28	-0.026741
6.3	-0.029678
6.32	-0.029385
6.34	-0.026571
6.36	-0.021842
6.38	-0.015655
6.4	-0.0090873
6.42	-0.0037947
6.44	-0.0010326
6.46	-0.0010945
6.48	-0.0034613
6.5	-0.0071276
6.52	-0.010913
6.54	-0.013944
6.56	-0.015812
6.58	-0.016385
6.6	-0.015571
6.62	-0.013371
6.64	-0.010014
6.66	-0.0060544
6.68	-0.0023709
6.7	-0.00021217
6.72	-0.0009107
6.74	-0.0051773
6.76	-0.012373
6.78	-0.020288
6.8	-0.026516
6.82	-0.029514
6.84	-0.029269
6.86	-0.02652
6.88	-0.021888
6.9	-0.015808
6.92	-0.009277
6.94	-0.0039601
6.96	-0.0011014
6.98	-0.0010146
7	-0.0032833
7.02	-0.0069491
7.04	-0.010815
7.06	-0.013964
7.08	-0.015942
7.1	-0.016579
7.12	-0.015779
7.14	-0.013569
7.16	-0.0102
7.18	-0.006215
7.2	-0.0024865
7.22	-0.00025033
7.24	-0.00083875
7.26	-0.0050104
7.28	-0.012028
7.3	-0.019917
7.32	-0.026354
7.34	-0.029715
7.36	-0.029753
7.38	-0.027165
7.4	-0.022589
7.42	-0.016483
7.44	-0.0098275
7.46	-0.0042668
7.48	-0.0011643
7.5	-0.00093999
7.52	-0.0031947
7.54	-0.0068905
7.56	-0.010793
7.58	-0.01399
7.6	-0.01604
7.62	-0.016786
7.64	-0.01611
7.66	-0.01401
7.68	-0.010707
7.7	-0.0067146
7.72	-0.0028703
7.74	-0.00038487
7.76	-0.00065296
7.78	-0.0045862
7.8	-0.011628
7.82	-0.019788
7.84	-0.026475
7.86	-0.030014
7.88	-0.030159
7.9	-0.027618
7.92	-0.02307
7.94	-0.016998
7.96	-0.010333
7.98	-0.004675
8	-0.0013784
8.02	-0.0009373
8.04	-0.0030176
8.06	-0.0066983
8.08	-0.010733
8.1	-0.014111
8.12	-0.016307
8.14	-0.017147
8.16	-0.016537
8.18	-0.014481
8.2	-0.011185
8.22	-0.0071407
8.24	-0.0031783
8.26	-0.00050656
8.28	-0.00054345
8.3	-0.0042185
8.32	-0.011045
8.34	-0.019207
8.36	-0.026062
8.38	-0.029847
8.4	-0.030224
8.42	-0.027813
8.44	-0.023348
8.46	-0.017324
8.48	-0.010611
8.5	-0.0048033
8.52	-0.0014013
8.54	-0.00089775
8.56	-0.00295
8.58	-0.0066217
8.6	-0.010666
8.62	-0.014061
8.64	-0.016275
8.66	-0.01772
8.68	-0.018275
8.7	-0.017613
8.72	-0.015639
8.74	-0.01246
8.76	-0.0084635
8.78	-0.0043132
8.8	-0.0010412
8.82	-4.3955e-005
8.84	-0.0023063
8.86	-0.0074507
8.88	-0.013544
8.9	-0.018301
8.92	-0.020584
8.94	-0.020791
8.96	-0.019784
8.98	-0.017818
9	-0.014521
9.02	-0.0099785
9.04	-0.0052466
9.06	-0.0015835
9.08	0.00015873
9.1	-0.00042106
9.12	-0.0033647
9.14	-0.0080297
9.16	-0.013351
9.18	-0.018406
9.2	-0.0226
9.22	-0.025529
9.24	-0.026961
9.26	-0.0269
9.28	-0.025483
9.3	-0.022808
9.32	-0.018945
9.34	-0.014127
9.36	-0.0088561
9.38	-0.003949
9.4	-0.00039242
9.42	0.00093292
9.44	-0.00030198
9.46	-0.003629
9.48	-0.0079587
9.5	-0.012133
9.52	-0.015473
9.54	-0.017791
9.56	-0.019104
9.58	-0.019348
9.6	-0.018366
9.62	-0.016148
9.64	-0.012974
9.66	-0.009287
9.68	-0.0055609
9.7	-0.002353
9.72	-0.00030951
9.74	7.3321e-005
9.76	-0.0012975
9.78	-0.0040661
9.8	-0.0076396
9.82	-0.011398
9.84	-0.014892
9.86	-0.017803
9.88	-0.019948
9.9	-0.021151
9.92	-0.021309
9.94	-0.020395
9.96	-0.018439
9.98	-0.01553
10	-0.011876
10.02	-0.0078578
10.04	-0.0040331
10.06	-0.0010072
10.08	0.00071138
10.1	0.00090711
10.12	-0.00027969
10.14	-0.0024422
10.16	-0.0050339
10.18	-0.0076404
10.2	-0.010003
10.22	-0.011913
10.24	-0.013158
10.26	-0.013544
10.28	-0.012999
10.3	-0.011579
10.32	-0.0094622
10.34	-0.0069182
10.36	-0.0042743
10.38	-0.0019247
10.4	-0.00023225
10.42	0.00056843
10.44	0.00043793
10.46	-0.00047758
10.48	-0.0019506
10.5	-0.0037347
10.52	-0.0056045
10.54	-0.0073333
10.56	-0.0087262
10.58	-0.0096212
10.6	-0.0099304
10.62	-0.0096171
10.64	-0.0086948
10.66	-0.0072465
10.68	-0.0054308
10.7	-0.0034808
10.72	-0.0016733
10.74	-0.00026421
10.76	0.00054907
10.78	0.00067901
10.8	0.00016339
10.82	-0.00085159
10.84	-0.0021818
10.86	-0.0036388
10.88	-0.0050494
10.9	-0.006262
10.92	-0.0071257
10.94	-0.0075274
10.96	-0.0074182
10.98	-0.0068272
11	-0.0058198
11.02	-0.0045224
11.04	-0.0030975
11.06	-0.0017302
11.08	-0.00059036
11.1	0.00019851
11.12	0.00058769
11.14	0.00059072
11.16	0.00026976
11.18	-0.00029009
11.2	-0.00098901
11.22	-0.0017205
11.24	-0.0023702
11.26	-0.0028455
11.28	-0.0030826
11.3	-0.0030589
11.32	-0.0027815
11.34	-0.002288
11.36	-0.001644
11.38	-0.00094333
11.4	-0.00028845
11.42	0.0002134
11.44	0.00049807
11.46	0.00052701
11.48	0.00030823
11.5	-0.00013099
11.52	-0.00072859
11.54	-0.0014059
11.56	-0.0020846
11.58	-0.0026809
11.6	-0.0031256
11.62	-0.0033713
11.64	-0.0033972
11.66	-0.0031995
11.68	-0.002805
11.7	-0.0022627
11.72	-0.0016407
11.74	-0.0010069
11.76	-0.00043533
11.78	2.5571e-005
11.8	0.00034563
11.82	0.00050976
11.84	0.00053139
11.86	0.00043225
11.88	0.00025147
11.9	2.9159e-005
11.92	-0.00018779
11.94	-0.00036405
11.96	-0.00047222
11.98	-0.00049678
12	-0.00043249
12.02	-0.00029365
12.04	-0.00010347
12.06	0.00010441
12.08	0.0002895
12.1	0.0004229
12.12	0.0004807
12.14	0.00044842
12.16	0.00032587
12.18	0.00011425
12.2	-0.00016183
12.22	-0.00046961
12.24	-0.00077536
12.26	-0.0010465
12.28	-0.0012519
12.3	-0.0013746
12.32	-0.0013999
12.34	-0.0013252
12.36	-0.0011631
12.38	-0.00093639
12.4	-0.00067151
12.42	-0.00039319
12.44	-0.0001267
12.46	0.00010483
12.48	0.00028604
12.5	0.00040686
12.52	0.00046619
12.54	0.00047379
12.56	0.00044386
12.58	0.00038946
12.6	0.00032802
12.62	0.00027283
12.64	0.00023617
12.66	0.00022409
12.68	0.0002397
12.7	0.00027844
12.72	0.00033143
12.74	0.00038595
12.76	0.00043139
12.78	0.00045514
12.8	0.00045063
12.82	0.00041044
12.84	0.00033319
12.86	0.00022462
12.88	9.2744e-005
12.9	-5.1147e-005
12.92	-0.00019294
12.94	-0.0003184
12.96	-0.00041578
12.98	-0.00047704
13	-0.00049452
13.02	-0.00046751
13.04	-0.00040185
13.06	-0.00030517
13.08	-0.00018909
13.1	-6.2811e-005
13.12	6.3378e-005
13.14	0.00018037
13.16	0.00027858
13.18	0.00035334
13.2	0.00040443
13.22	0.000434
13.24	0.00044665
13.26	0.00044672
13.28	0.00043825
13.3	0.00042661
13.32	0.00041605
13.34	0.00041149
13.36	0.00041375
13.38	0.00042123
13.4	0.00042999
13.42	0.00043654
13.44	0.00043834
13.46	0.00043103
13.48	0.00041363
13.5	0.0003791
13.52	0.00033058
13.54	0.00027044
13.56	0.00020301
13.58	0.00013239
13.6	6.318e-005
13.62	-2.2019e-008
13.64	-5.1666e-005
13.66	-8.4481e-005
13.68	-9.5645e-005
13.7	-8.6275e-005
13.72	-5.9431e-005
13.74	-1.7377e-005
13.76	3.6426e-005
13.78	9.8227e-005
13.8	0.00016242
13.82	0.0002235
13.84	0.00027831
13.86	0.00032476
13.88	0.00036246
13.9	0.00039129
13.92	0.00041097
13.94	0.00042273
13.96	0.00042856
13.98	0.00043026
14	0.00043008
14.02	0.00043032
14.04	0.00043109
14.06	0.0004308
14.08	0.00042847
14.1	0.00042315
14.12	0.00041381
14.14	0.00040094
14.16	0.00038245
14.18	0.00035725
14.2	0.00032526
14.22	0.00028801
14.24	0.00024853
14.26	0.00020839
14.28	0.00016995
14.3	0.00013607
14.32	0.00010856
14.34	8.9957e-005
14.36	8.1701e-005
14.38	8.3751e-005
14.4	9.5376e-005
14.42	0.00011564
14.44	0.00014273
14.46	0.00017436
14.48	0.00020858
14.5	0.00024291
14.52	0.00027575
14.54	0.00030621
14.56	0.00033309
14.58	0.00035602
14.6	0.00037404
14.62	0.00038663
14.64	0.00039519
14.66	0.0004008
14.68	0.00040477
14.7	0.00040716
14.72	0.00040707
14.74	0.00040435
14.76	0.00039964
14.78	0.00039297
14.8	0.0003844
14.82	0.00037228
14.84	0.00035721
14.86	0.00033852
14.88	0.00031701
14.9	0.00029361
14.92	0.00026958
14.94	0.00024544
14.96	0.00022259
14.98	0.00020242
15	0.00018551
15.02	0.00017376
15.04	0.00016754
15.06	0.00016648
15.08	0.00017124
15.1	0.0001814
15.12	0.00019574
15.14	0.00021298
15.16	0.00023241
15.18	0.00025285
15.2	0.00027331
15.22	0.00029308
15.24	0.00031118
15.26	0.00032699
15.28	0.00034052
15.3	0.00035189
15.32	0.00036077
15.34	0.00036778
15.36	0.00037242
15.38	0.00037467
15.4	0.00037474
15.42	0.00037279
15.44	0.00036906
15.46	0.00036316
15.48	0.00035517
15.5	0.00034524
15.52	0.00033349
15.54	0.00032019
15.56	0.00030592
15.58	0.0002909
15.6	0.00027567
15.62	0.00026126
15.64	0.000247
15.66	0.00023385
15.68	0.00022283
15.7	0.00021485
15.72	0.00020999
15.74	0.00020836
15.76	0.0002098
15.78	0.00021423
15.8	0.00022173
15.82	0.00023191
15.84	0.00024389
15.86	0.00025644
15.88	0.00026918
15.9	0.0002815
15.92	0.00029323
15.94	0.00030435
15.96	0.0003143
15.98	0.00032282
16	0.00032962
16.02	0.00033503
16.04	0.00033917
16.06	0.00034203
16.08	0.00034312
16.1	0.00034211
16.12	0.00033916
16.14	0.00033469
16.16	0.00032883
16.18	0.00032185
16.2	0.0003137
16.22	0.0003046
16.24	0.00029476
16.26	0.00028497
16.28	0.00027569
16.3	0.00026631
16.32	0.00025695
16.34	0.00024812
16.36	0.00024074
16.38	0.00023493
16.4	0.00023121
16.42	0.0002294
16.44	0.00022942
16.46	0.00023139
16.48	0.00023543
16.5	0.00024115
16.52	0.0002482
16.54	0.00025586
16.56	0.00026371
16.58	0.00027145
16.6	0.00027916
16.62	0.00028671
16.64	0.00029354
16.66	0.00029953
16.68	0.00030468
16.7	0.00030904
16.72	0.00031241
16.74	0.00031467
16.76	0.00031574
16.78	0.00031542
16.8	0.00031385
16.82	0.00031119
16.84	0.00030738
16.86	0.00030271
16.88	0.00029734
16.9	0.00029166
16.92	0.00028517
16.94	0.00027841
16.96	0.00027167
16.98	0.00026525
17	0.0002592
17.02	0.00025339
17.04	0.00024809
17.06	0.00024378
17.08	0.00024088
17.1	0.00023938
17.12	0.00023902
17.14	0.00023964
17.16	0.00024129
17.18	0.00024404
17.2	0.00024772
17.22	0.00025199
17.24	0.00025652
17.26	0.0002612
17.28	0.00026602
17.3	0.00027103
17.32	0.00027584
17.34	0.00028019
17.36	0.00028392
17.38	0.00028709
17.4	0.00028971
17.42	0.00029162
17.44	0.00029263
17.46	0.00029264
17.48	0.00029175
17.5	0.00029014
17.52	0.00028795
17.54	0.00028517
17.56	0.00028179
17.58	0.00027791
17.6	0.00027358
17.62	0.00026908
17.64	0.00026454
17.66	0.00026001
17.68	0.00025554
17.7	0.00025137
17.72	0.00024762
17.74	0.00024451
17.76	0.0002421
17.78	0.00024048
17.8	0.00023977
17.82	0.00023994
17.84	0.00024081
17.86	0.00024216
17.88	0.00024392
17.9	0.00024615
17.92	0.00024886
17.94	0.00025194
17.96	0.00025539
17.98	0.0002587
18	0.00026181
18.02	0.00026461
18.04	0.00026731
18.06	0.00026975
18.08	0.00027168
18.1	0.00027288
18.12	0.00027335
18.14	0.00027319
18.16	0.00027263
18.18	0.00027165
18.2	0.00027016
18.22	0.00026813
18.24	0.00026561
18.26	0.00026293
18.28	0.00026015
18.3	0.00025727
18.32	0.00025413
18.34	0.00025081
18.36	0.00024754
18.38	0.00024459
18.4	0.00024206
18.42	0.00023993
18.44	0.0002382
18.46	0.00023689
18.48	0.00023606
18.5	0.00023581
18.52	0.0002361
18.54	0.00023682
18.56	0.00023786
18.58	0.00023913
18.6	0.00024062
18.62	0.0002424
18.64	0.00024438
18.66	0.0002464
18.68	0.00024832
18.7	0.00025005
18.72	0.00025162
18.74	0.00025303
18.76	0.00025418
18.78	0.00025494
18.8	0.00025523
18.82	0.00025508
18.84	0.00025458
18.86	0.00025382
18.88	0.00025274
18.9	0.00025134
18.92	0.00024964
18.94	0.00024769
18.96	0.00024568
18.98	0.00024357
19	0.00024136
19.02	0.00023905
19.04	0.00023684
19.06	0.00023471
19.08	0.00023282
19.1	0.00023117
19.12	0.00022976
19.14	0.00022861
19.16	0.0002278
19.18	0.00022736
19.2	0.00022722
19.22	0.00022735
19.24	0.00022771
19.26	0.00022828
19.28	0.00022906
19.3	0.00023002
19.32	0.00023112
19.34	0.00023213
19.36	0.00023312
19.38	0.00023413
19.4	0.00023513
19.42	0.00023605
19.44	0.00023667
19.46	0.00023703
19.48	0.0002372
19.5	0.00023716
19.52	0.00023686
19.54	0.00023622
19.56	0.00023533
19.58	0.0002342
19.6	0.00023295
19.62	0.00023165
19.64	0.00023017
19.66	0.00022862
19.68	0.00022707
19.7	0.00022549
19.72	0.00022411
19.74	0.00022269
19.76	0.00022125
19.78	0.00021977
19.8	0.00021848
19.82	0.00021748
19.84	0.00021675
19.86	0.00021616
19.88	0.00021578
19.9	0.00021563
19.92	0.00021572
19.94	0.00021593
19.96	0.00021614
19.98	0.00021637
20	0.00021665
20.02	0.00021701
20.04	0.00021736
20.06	0.00021766
20.08	0.00021794
20.1	0.00021821
20.12	0.0002184
20.14	0.00021844
20.16	0.00021832
20.18	0.00021801
20.2	0.00021751
20.22	0.00021692
20.24	0.00021624
20.26	0.00021538
20.28	0.0002144
20.3	0.00021335
20.32	0.00021229
20.34	0.00021126
20.36	0.00021017
20.38	0.00020903
20.4	0.00020787
20.42	0.00020674
20.44	0.00020569
20.46	0.00020472
20.48	0.00020382
20.5	0.00020299
20.52	0.00020226
20.54	0.00020168
20.56	0.00020127
20.58	0.00020094
20.6	0.00020062
20.62	0.00020041
20.64	0.00020029
20.66	0.00020023
20.68	0.00020019
20.7	0.00020013
20.72	0.00020007
20.74	0.00020001
20.76	0.00019994
20.78	0.00019988
20.8	0.00019973
20.82	0.00019933
20.84	0.00019891
20.86	0.00019846
20.88	0.00019802
20.9	0.0001975
20.92	0.0001968
20.94	0.00019593
20.96	0.00019498
20.98	0.00019407
21	0.0001932
21.02	0.00019234
21.04	0.00019141
21.06	0.00019035
21.08	0.00018928
21.1	0.00018828
21.12	0.00018738
21.14	0.00018652
21.16	0.00018571
21.18	0.00018494
21.2	0.00018426
21.22	0.00018369
21.24	0.00018321
21.26	0.00018275
21.28	0.00018239
21.3	0.00018211
21.32	0.00018186
21.34	0.00018163
21.36	0.00018139
21.38	0.00018114
21.4	0.00018096
21.42	0.00018077
21.44	0.00018051
21.46	0.00018018
21.48	0.00017986
21.5	0.00017951
21.52	0.00017908
21.54	0.00017855
21.56	0.00017791
21.58	0.00017727
21.6	0.00017658
21.62	0.00017585
21.64	0.00017504
21.66	0.00017418
21.68	0.00017332
21.7	0.00017243
21.72	0.00017158
21.74	0.00017076
21.76	0.00016996
21.78	0.00016912
21.8	0.00016833
21.82	0.00016758
21.84	0.0001669
21.86	0.0001663
21.88	0.00016574
21.9	0.00016519
21.92	0.00016469
21.94	0.00016425
21.96	0.00016389
21.98	0.00016357
22	0.00016327
22.02	0.00016297
22.04	0.00016268
22.06	0.00016247
22.08	0.00016239
22.1	0.00016224
22.12	0.000162
22.14	0.00016172
22.16	0.00016148
22.18	0.0001612
22.2	0.00016088
22.22	0.00016046
22.24	0.00015991
22.26	0.00015936
22.28	0.00015885
22.3	0.00015831
22.32	0.00015772
22.34	0.00015708
22.36	0.00015643
22.38	0.00015579
22.4	0.00015515
22.42	0.00015443
22.44	0.00015369
22.46	0.00015296
22.48	0.0001523
22.5	0.00015171
22.52	0.00015117
22.54	0.00015064
22.56	0.00015014
22.58	0.00014969
22.6	0.0001493
22.62	0.00014897
22.64	0.00014865
22.66	0.00014833
22.68	0.00014801
22.7	0.00014772
22.72	0.00014747
22.74	0.00014726
22.76	0.00014704
22.78	0.00014684
22.8	0.00014663
22.82	0.0001464
22.84	0.00014617
22.86	0.00014592
22.88	0.00014564
22.9	0.0001453
22.92	0.00014493
22.94	0.00014453
22.96	0.0001441
22.98	0.00014366
23	0.0001432
23.02	0.00014275
23.04	0.00014228
23.06	0.0001418
23.08	0.0001413
23.1	0.0001408
23.12	0.00014025
23.14	0.00013971
23.16	0.00013923
23.18	0.00013879
23.2	0.00013836
23.22	0.00013791
23.24	0.00013746
23.26	0.00013705
23.28	0.00013671
23.3	0.00013644
23.32	0.00013617
23.34	0.00013591
23.36	0.00013567
23.38	0.00013544
23.4	0.00013522
23.42	0.00013502
23.44	0.00013484
23.46	0.00013464
23.48	0.00013444
23.5	0.00013425
23.52	0.00013405
23.54	0.00013386
23.56	0.00013366
23.58	0.00013342
23.6	0.00013315
23.62	0.00013288
23.64	0.00013258
23.66	0.00013225
23.68	0.00013192
23.7	0.00013159
23.72	0.00013126
23.74	0.00013094
23.76	0.00013061
23.78	0.00013026
23.8	0.0001299
23.82	0.00012954
23.84	0.0001292
23.86	0.00012886
23.88	0.00012852
23.9	0.00012819
23.92	0.00012787
23.94	0.00012759
23.96	0.00012735
23.98	0.00012713
24	0.00012691
24.02	0.00012668
24.04	0.00012646
24.06	0.00012628
24.08	0.00012611
24.1	0.00012594
24.12	0.00012576
24.14	0.00012558
24.16	0.00012542
24.18	0.00012527
24.2	0.00012512
24.22	0.00012494
24.24	0.00012475
24.26	0.00012454
24.28	0.00012432
24.3	0.0001241
24.32	0.00012385
24.34	0.00012359
24.36	0.0001233
24.38	0.00012302
24.4	0.00012279
24.42	0.00012253
24.44	0.00012224
24.46	0.00012191
24.48	0.00012158
24.5	0.00012125
24.52	0.00012096
24.54	0.00012067
24.56	0.00012037
24.58	0.00012006
24.6	0.00011978
24.62	0.00011955
24.64	0.00011933
24.66	0.0001191
24.68	0.00011886
24.7	0.00011881
24.72	0.00011862
24.74	0.00011837
24.76	0.00011809
24.78	0.00011785
24.8	0.00011765
24.82	0.00011746
24.84	0.00011724
24.86	0.00011697
24.88	0.00011674
24.9	0.00011659
24.92	0.00011644
24.94	0.00011625
24.96	0.00011599
24.98	0.00011567
25	0.00011533
25.02	0.00011499
25.04	0.00011465
25.06	0.00011429
25.08	0.00011393
25.1	0.00011359
25.12	0.00011329
25.14	0.000113
25.16	0.0001127
25.18	0.00011237
25.2	0.00011204
25.22	0.00011171
25.24	0.00011139
25.26	0.00011109
25.28	0.00011079
25.3	0.00011051
25.32	0.00011026
25.34	0.00011005
25.36	0.00010984
25.38	0.00010958
25.4	0.00010931
25.42	0.00010904
25.44	0.00010881
25.46	0.00010858
25.48	0.00010832
25.5	0.00010804
25.52	0.00010776
25.54	0.00010752
25.56	0.00010729
25.58	0.00010703
25.6	0.00010669
25.62	0.0001063
25.64	0.00010594
25.66	0.00010564
25.68	0.0001053
25.7	0.00010492
25.72	0.00010449
25.74	0.00010409
25.76	0.00010373
25.78	0.00010337
25.8	0.00010299
25.82	0.00010257
25.84	0.00010213
25.86	0.0001017
25.88	0.00010131
25.9	0.00010092
25.92	0.00010053
25.94	0.00010014
25.96	9.9768e-005
25.98	9.9438e-005
26	9.9136e-005
26.02	9.881e-005
26.04	9.8471e-005
26.06	9.8128e-005
26.08	9.7789e-005
26.1	9.7467e-005
26.12	9.7155e-005
26.14	9.6832e-005
26.16	9.651e-005
26.18	9.6203e-005
26.2	9.5908e-005
26.22	9.5605e-005
26.24	9.5281e-005
26.26	9.4923e-005
26.28	9.4523e-005
26.3	9.4126e-005
26.32	9.3739e-005
26.34	9.3352e-005
26.36	9.2957e-005
26.38	9.2559e-005
26.4	9.2158e-005
26.42	9.1765e-005
26.44	9.1387e-005
26.46	9.0991e-005
26.48	9.0571e-005
26.5	9.0122e-005
26.52	8.9645e-005
26.54	8.9187e-005
26.56	8.8759e-005
26.58	8.8358e-005
26.6	8.7945e-005
26.62	8.7524e-005
26.64	8.7111e-005
26.66	8.6722e-005
26.68	8.6352e-005
26.7	8.598e-005
26.72	8.5589e-005
26.74	8.5189e-005
26.76	8.4809e-005
26.78	8.4454e-005
26.8	8.4112e-005
26.82	8.3766e-005
26.84	8.3414e-005
26.86	8.3068e-005
26.88	8.2734e-005
26.9	8.2405e-005
26.92	8.2068e-005
26.94	8.1689e-005
26.96	8.131e-005
26.98	8.0941e-005
27	8.0591e-005
27.02	8.0245e-005
27.04	7.9891e-005
27.06	7.9528e-005
27.08	7.9161e-005
27.1	7.8793e-005
27.12	7.8423e-005
27.14	7.8038e-005
27.16	7.7633e-005
27.18	7.7226e-005
27.2	7.6831e-005
27.22	7.6444e-005
27.24	7.6062e-005
27.26	7.5668e-005
27.28	7.5275e-005
27.3	7.4894e-005
27.32	7.4528e-005
27.34	7.4169e-005
27.36	7.3803e-005
27.38	7.3427e-005
27.4	7.3061e-005
27.42	7.2725e-005
27.44	7.2396e-005
27.46	7.2053e-005
27.48	7.1702e-005
27.5	7.1354e-005
27.52	7.1025e-005
27.54	7.0712e-005
27.56	7.0401e-005
27.58	7.0089e-005
27.6	6.9782e-005
27.62	6.9489e-005
27.64	6.92e-005
27.66	6.8909e-005
27.68	6.8611e-005
27.7	6.8312e-005
27.72	6.8019e-005
27.74	6.7731e-005
27.76	6.7439e-005
27.78	6.7148e-005
27.8	6.6863e-005
27.82	6.6579e-005
27.84	6.628e-005
27.86	6.5981e-005
27.88	6.5681e-005
27.9	6.5376e-005
27.92	6.5071e-005
27.94	6.4777e-005
27.96	6.4491e-005
27.98	6.4207e-005
28	6.3926e-005
28.02	6.3636e-005
28.04	6.3341e-005
28.06	6.3046e-005
28.08	6.275e-005
28.1	6.2454e-005
28.12	6.2168e-005
28.14	6.1893e-005
28.16	6.1626e-005
28.18	6.1366e-005
28.2	6.1112e-005
28.22	6.0881e-005
28.24	6.0631e-005
28.26	6.0387e-005
28.28	6.0133e-005
28.3	5.9885e-005
28.32	5.9643e-005
28.34	5.9422e-005
28.36	5.9211e-005
28.38	5.8998e-005
28.4	5.8775e-005
28.42	5.8561e-005
28.44	5.8363e-005
28.46	5.8162e-005
28.48	5.7949e-005
28.5	5.7729e-005
28.52	5.7519e-005
28.54	5.732e-005
28.56	5.7125e-005
28.58	5.6926e-005
28.6	5.6714e-005
28.62	5.6502e-005
28.64	5.6303e-005
28.66	5.6112e-005
28.68	5.5906e-005
28.7	5.569e-005
28.72	5.5473e-005
28.74	5.5261e-005
28.76	5.5058e-005
28.78	5.4859e-005
28.8	5.4664e-005
28.82	5.4469e-005
28.84	5.4276e-005
28.86	5.4088e-005
28.88	5.3904e-005
28.9	5.3723e-005
28.92	5.3543e-005
28.94	5.3366e-005
28.96	5.3195e-005
28.98	5.3033e-005
29	5.2879e-005
29.02	5.2733e-005
29.04	5.2593e-005
29.06	5.2448e-005
29.08	5.2305e-005
29.1	5.217e-005
29.12	5.2042e-005
29.14	5.1913e-005
29.16	5.1776e-005
29.18	5.1639e-005
29.2	5.1508e-005
29.22	5.1385e-005
29.24	5.1265e-005
29.26	5.1143e-005
29.28	5.1014e-005
29.3	5.0882e-005
29.32	5.0751e-005
29.34	5.062e-005
29.36	5.0487e-005
29.38	5.0351e-005
29.4	5.0205e-005
29.42	5.0061e-005
29.44	4.9923e-005
29.46	4.9789e-005
29.48	4.9655e-005
29.5	4.9522e-005
29.52	4.9388e-005
29.54	4.9255e-005
29.56	4.9126e-005
29.58	4.8999e-005
29.6	4.887e-005
29.62	4.8745e-005
29.64	4.8626e-005
29.66	4.8518e-005
29.68	4.8416e-005
29.7	4.8316e-005
29.72	4.8218e-005
29.74	4.8124e-005
29.76	4.8037e-005
29.78	4.7955e-005
29.8	4.7873e-005
29.82	4.7785e-005
29.84	4.7696e-005
29.86	4.7611e-005
29.88	4.753e-005
29.9	4.7451e-005
29.92	4.737e-005
29.94	4.7285e-005
29.96	4.7199e-005
29.98	4.7112e-005


==> data/SUx2.dat <==
2	-0.0027817
2.02	-0.0019154
2.04	-0.0011229
2.06	-0.00043862
2.08	8.9646e-005
2.1	0.00041433
2.12	0.00052858
2.14	0.00046827
2.16	0.00031302
2.18	0.00017651
2.2	0.000142
2.22	0.00024394
2.24	0.00043591
2.26	0.0005786
2.28	0.00045021
2.3	-0.00018087
2.32	-0.0014611
2.34	-0.0033584
2.36	-0.0056603
2.38	-0.0080024
2.4	-0.0099341
2.42	-0.011096
2.44	-0.011267
2.46	-0.010458
2.48	-0.0089115
2.5	-0.0069687
2.52	-0.004942
2.54	-0.003039
2.56	-0.0014125
2.58	-0.00019296
2.6	0.00049384
2.62	0.00059478
2.64	0.00017717
2.66	-0.00052234
2.68	-0.0011715
2.7	-0.0014685
2.72	-0.001266
2.74	-0.00065077
2.76	6.3725e-005
2.78	0.00041812
2.8	-4.8362e-005
2.82	-0.0016602
2.84	-0.0044114
2.86	-0.0079875
2.88	-0.01187
2.9	-0.01554
2.92	-0.018535
2.94	-0.02038
2.96	-0.02064
2.98	-0.019065
3	-0.015808
3.02	-0.011411
3.04	-0.006691
3.06	-0.0025297
3.08	0.00021623
3.1	0.00099046
3.12	-0.00016071
3.14	-0.0024912
3.16	-0.0049546
3.18	-0.0067289
3.2	-0.007357
3.22	-0.0066959
3.24	-0.0048807
3.26	-0.0025385
3.28	-0.00081749
3.3	-0.00089885
3.32	-0.0034096
3.34	-0.0083139
3.36	-0.014836
3.38	-0.021615
3.4	-0.027546
3.42	-0.032212
3.44	-0.035589
3.46	-0.037396
3.48	-0.03709
3.5	-0.034194
3.52	-0.028711
3.54	-0.021144
3.56	-0.012529
3.58	-0.0046349
3.6	0.00021383
3.62	0.00033613
3.64	-0.0039397
3.66	-0.0099537
3.68	-0.014615
3.7	-0.016431
3.72	-0.015776
3.74	-0.013393
3.76	-0.0096218
3.78	-0.0053047
3.8	-0.0025963
3.82	-0.003274
3.84	-0.0074814
3.86	-0.014686
3.88	-0.023695
3.9	-0.032449
3.92	-0.039205
3.94	-0.043802
3.96	-0.046932
3.98	-0.048751
4	-0.04844
4.02	-0.045069
4.04	-0.038379
4.06	-0.028825
4.08	-0.01757
4.1	-0.00702
4.12	-0.00033729
4.14	0.00034569
4.16	-0.004659
4.18	-0.011896
4.2	-0.017022
4.22	-0.018243
4.24	-0.016578
4.26	-0.013602
4.28	-0.0097975
4.3	-0.0055763
4.32	-0.002948
4.34	-0.0037074
4.36	-0.007684
4.38	-0.014591
4.4	-0.023828
4.42	-0.03318
4.44	-0.040517
4.46	-0.045413
4.48	-0.048517
4.5	-0.050165
4.52	-0.049665
4.54	-0.046081
4.56	-0.039122
4.58	-0.02929
4.6	-0.01789
4.62	-0.0072891
4.64	-0.0004695
4.66	0.00047913
4.68	-0.0041518
4.7	-0.01113
4.72	-0.016305
4.74	-0.017742
4.76	-0.016301
4.78	-0.013527
4.8	-0.0099263
4.82	-0.0057901
4.84	-0.0029182
4.86	-0.0031053
4.88	-0.0064245
4.9	-0.012633
4.92	-0.021316
4.94	-0.030539
4.96	-0.038145
4.98	-0.043352
5	-0.046688
5.02	-0.048439
5.04	-0.048002
5.06	-0.044531
5.08	-0.037899
5.1	-0.028729
5.12	-0.018183
5.14	-0.0081192
5.16	-0.0010971
5.18	0.00079326
5.2	-0.002669
5.22	-0.0090179
5.24	-0.014434
5.26	-0.016667
5.28	-0.015984
5.3	-0.013636
5.32	-0.010246
5.34	-0.0061745
5.36	-0.0029654
5.38	-0.0025262
5.4	-0.0053232
5.42	-0.011143
5.44	-0.019511
5.46	-0.028654
5.48	-0.036476
5.5	-0.042088
5.52	-0.045802
5.54	-0.047848
5.56	-0.047745
5.58	-0.044692
5.6	-0.03851
5.62	-0.029789
5.64	-0.019575
5.66	-0.0094953
5.68	-0.001912
5.7	0.00093411
5.72	-0.0016863
5.74	-0.0078271
5.76	-0.013621
5.78	-0.016457
5.8	-0.01623
5.82	-0.014094
5.84	-0.010788
5.86	-0.0066884
5.88	-0.0031791
5.9	-0.0022357
5.92	-0.0044554
5.94	-0.0096063
5.96	-0.017262
5.98	-0.026036
6	-0.034032
6.02	-0.040145
6.04	-0.044341
6.06	-0.046789
6.08	-0.047092
6.1	-0.044509
6.12	-0.038811
6.14	-0.030511
6.16	-0.020615
6.18	-0.010603
6.2	-0.0027161
6.22	0.00086274
6.24	-0.00087185
6.26	-0.0064677
6.28	-0.012389
6.3	-0.015743
6.32	-0.016028
6.34	-0.014247
6.36	-0.011208
6.38	-0.0072657
6.4	-0.0035667
6.42	-0.0021349
6.44	-0.00392
6.46	-0.0087675
6.48	-0.016251
6.5	-0.025102
6.52	-0.033284
6.54	-0.039541
6.56	-0.043861
6.58	-0.046484
6.6	-0.047104
6.62	-0.044992
6.64	-0.039798
6.66	-0.031908
6.68	-0.022181
6.7	-0.012033
6.72	-0.0035869
6.74	0.0007258
6.76	-0.00034305
6.78	-0.0055991
6.8	-0.011714
6.82	-0.015556
6.84	-0.016237
6.86	-0.014685
6.88	-0.011797
6.9	-0.0079396
6.92	-0.0040912
6.94	-0.0021834
6.96	-0.0033595
6.98	-0.0075997
7	-0.014615
7.02	-0.023308
7.04	-0.03169
7.06	-0.038213
7.08	-0.042679
7.1	-0.045418
7.12	-0.04633
7.14	-0.044621
7.16	-0.039774
7.18	-0.032127
7.2	-0.022612
7.22	-0.012605
7.24	-0.0041138
7.26	0.0005061
7.28	-0.00027448
7.3	-0.0054722
7.32	-0.011698
7.34	-0.015708
7.36	-0.016485
7.38	-0.014897
7.4	-0.011927
7.42	-0.0080054
7.44	-0.0041174
7.46	-0.0021827
7.48	-0.0033118
7.5	-0.0074676
7.52	-0.014396
7.54	-0.023056
7.56	-0.03155
7.58	-0.038356
7.6	-0.043114
7.62	-0.046132
7.64	-0.0472
7.66	-0.045583
7.68	-0.040819
7.7	-0.033233
7.72	-0.023674
7.74	-0.013474
7.76	-0.0046396
7.78	0.00042642
7.8	0.00016234
7.82	-0.0046942
7.84	-0.010876
7.86	-0.015052
7.88	-0.01608
7.9	-0.014749
7.92	-0.012024
7.94	-0.0082947
7.96	-0.0043805
7.98	-0.0021843
8	-0.0030274
8.02	-0.0069587
8.04	-0.013787
8.06	-0.022448
8.08	-0.031006
8.1	-0.037842
8.12	-0.042522
8.14	-0.045415
8.16	-0.046473
8.18	-0.045045
8.2	-0.040569
8.22	-0.033238
8.24	-0.023904
8.26	-0.013869
8.28	-0.0050452
8.3	0.00018068
8.32	0.00016048
8.34	-0.004563
8.36	-0.010885
8.38	-0.01538
8.4	-0.016661
8.42	-0.015397
8.44	-0.012614
8.46	-0.0087856
8.48	-0.0047161
8.5	-0.0023235
8.52	-0.0029969
8.54	-0.0068055
8.56	-0.01344
8.58	-0.022056
8.6	-0.030745
8.62	-0.037797
8.64	-0.042908
8.66	-0.046934
8.68	-0.049442
8.7	-0.049444
8.72	-0.046201
8.74	-0.039739
8.76	-0.030751
8.78	-0.020382
8.8	-0.010241
8.82	-0.0024085
8.84	0.0010778
8.86	-0.00056052
8.88	-0.0055437
8.9	-0.010506
8.92	-0.01322
8.94	-0.013768
8.96	-0.013197
8.98	-0.011855
9	-0.0093073
9.02	-0.0057541
9.04	-0.0026141
9.06	-0.0014
9.08	-0.0030742
9.1	-0.0082698
9.12	-0.016681
9.14	-0.026586
9.16	-0.035891
9.18	-0.04354
9.2	-0.049643
9.22	-0.054366
9.24	-0.057432
9.26	-0.058445
9.28	-0.057238
9.3	-0.053686
9.32	-0.047531
9.34	-0.038719
9.36	-0.027923
9.38	-0.016591
9.4	-0.0066679
9.42	-0.00026381
9.44	0.0012929
9.46	-0.0013928
9.48	-0.0059331
9.5	-0.010005
9.52	-0.012731
9.54	-0.014563
9.56	-0.015979
9.58	-0.016669
9.6	-0.01597
9.62	-0.013754
9.64	-0.010582
9.66	-0.0070976
9.68	-0.0039675
9.7	-0.002218
9.72	-0.0030709
9.74	-0.0071648
9.76	-0.014145
9.78	-0.022667
9.8	-0.031135
9.82	-0.038427
9.84	-0.044281
9.86	-0.04892
9.88	-0.052553
9.9	-0.055114
9.92	-0.056361
9.94	-0.056243
9.96	-0.054642
9.98	-0.051189
10	-0.045479
10.02	-0.037563
10.04	-0.028065
10.06	-0.018055
10.08	-0.0089391
10.1	-0.0022347
10.12	0.0009454
10.14	0.00069782
10.16	-0.0017155
10.18	-0.0047449
10.2	-0.0075131
10.22	-0.0099806
10.24	-0.012279
10.26	-0.014148
10.28	-0.015026
10.3	-0.014627
10.32	-0.013121
10.34	-0.01084
10.36	-0.0080135
10.38	-0.004953
10.4	-0.0022444
10.42	-0.0006058
10.44	-0.00058284
10.46	-0.0023666
10.48	-0.0057098
10.5	-0.010069
10.52	-0.014828
10.54	-0.019587
10.56	-0.024152
10.58	-0.028311
10.6	-0.031745
10.62	-0.034135
10.64	-0.035339
10.66	-0.035321
10.68	-0.034015
10.7	-0.031345
10.72	-0.027401
10.74	-0.022474
10.76	-0.017012
10.78	-0.011564
10.8	-0.0066807
10.82	-0.0028472
10.84	-0.00035827
10.86	0.00076989
10.88	0.00076984
10.9	-3.3962e-005
10.92	-0.0013114
10.94	-0.0027663
10.96	-0.004146
10.98	-0.0052288
11	-0.0058378
11.02	-0.0058871
11.04	-0.0053699
11.06	-0.0043685
11.08	-0.0030581
11.1	-0.0016906
11.12	-0.00057142
11.14	2.3094e-005
11.16	-9.155e-005
11.18	-0.00098325
11.2	-0.0025906
11.22	-0.0047799
11.24	-0.0073798
11.26	-0.010202
11.28	-0.013052
11.3	-0.015691
11.32	-0.017897
11.34	-0.0195
11.36	-0.020357
11.38	-0.020388
11.4	-0.019592
11.42	-0.018016
11.44	-0.015781
11.46	-0.013074
11.48	-0.010138
11.5	-0.0072426
11.52	-0.004619
11.54	-0.0024624
11.56	-0.00088892
11.58	8.3498e-005
11.6	0.00049921
11.62	0.00046558
11.64	0.0001251
11.66	-0.00036514
11.68	-0.00086628
11.7	-0.0012638
11.72	-0.0014763
11.74	-0.0014684
11.76	-0.0012532
11.78	-0.00088548
11.8	-0.00045036
11.82	-6.2236e-005
11.84	0.00016076
11.86	0.00012527
11.88	-0.00022624
11.9	-0.00090668
11.92	-0.0018957
11.94	-0.0031446
11.96	-0.0045786
11.98	-0.0061046
12	-0.0076055
12.02	-0.0089577
12.04	-0.010059
12.06	-0.010832
12.08	-0.01122
12.1	-0.011198
12.12	-0.010766
12.14	-0.0099624
12.16	-0.0088702
12.18	-0.0075847
12.2	-0.0061962
12.22	-0.0048152
12.24	-0.0035288
12.26	-0.0024027
12.28	-0.0014847
12.3	-0.00078837
12.32	-0.00030879
12.34	-2.0453e-005
12.36	0.0001194
12.38	0.00015734
12.4	0.00013907
12.42	0.00010163
12.44	7.724e-005
12.46	7.7991e-005
12.48	9.6122e-005
12.5	0.00011428
12.52	0.0001086
12.54	5.2245e-005
12.56	-8.109e-005
12.58	-0.00030803
12.6	-0.00064324
12.62	-0.0010832
12.64	-0.001611
12.66	-0.0022016
12.68	-0.002822
12.7	-0.0034327
12.72	-0.0039888
12.74	-0.0044532
12.76	-0.0047879
12.78	-0.0049718
12.8	-0.0049944
12.82	-0.0048581
12.84	-0.0045734
12.86	-0.0041635
12.88	-0.0036612
12.9	-0.0031047
12.92	-0.0025317
12.94	-0.0019779
12.96	-0.0014708
12.98	-0.0010311
13	-0.00066715
13.02	-0.00038244
13.04	-0.0001728
13.06	-2.9895e-005
13.08	5.9848e-005
13.1	0.00011119
13.12	0.00013509
13.14	0.00013868
13.16	0.00012464
13.18	9.2051e-005
13.2	3.7686e-005
13.22	-4.4326e-005
13.24	-0.00016152
13.26	-0.00032249
13.28	-0.0005308
13.3	-0.00078751
13.32	-0.0010878
13.34	-0.0014208
13.36	-0.0017735
13.38	-0.0021288
13.4	-0.0024693
13.42	-0.0027738
13.44	-0.0030225
13.46	-0.0032016
13.48	-0.0033009
13.5	-0.0033155
13.52	-0.0032474
13.54	-0.0031024
13.56	-0.0028897
13.58	-0.0026231
13.6	-0.0023203
13.62	-0.0019974
13.64	-0.0016757
13.66	-0.0013684
13.68	-0.0010845
13.7	-0.00083445
13.72	-0.00062085
13.74	-0.00044645
13.76	-0.00031067
13.78	-0.00020957
13.8	-0.00013875
13.82	-9.4341e-005
13.84	-7.3845e-005
13.86	-7.3322e-005
13.88	-9.1658e-005
13.9	-0.000129
13.92	-0.00018728
13.94	-0.00026808
13.96	-0.00037325
13.98	-0.00050338
14	-0.00065454
14.02	-0.00082429
14.04	-0.0010094
14.06	-0.001204
14.08	-0.0013986
14.1	-0.0015841
14.12	-0.0017511
14.14	-0.0018917
14.16	-0.0019986
14.18	-0.0020681
14.2	-0.0020955
14.22	-0.0020794
14.24	-0.0020201
14.26	-0.0019235
14.28	-0.0017966
14.3	-0.0016457
14.32	-0.0014792
14.34	-0.0013063
14.36	-0.0011337
14.38	-0.00096868
14.4	-0.00081679
14.42	-0.00068093
14.44	-0.00056364
14.46	-0.00046558
14.48	-0.00038675
14.5	-0.00032691
14.52	-0.00028633
14.54	-0.00026315
14.56	-0.00025695
14.58	-0.00026709
14.6	-0.00029283
14.62	-0.0003338
14.64	-0.00038959
14.66	-0.00045975
14.68	-0.00054298
14.7	-0.00063739
14.72	-0.00074129
14.74	-0.00085252
14.76	-0.00096719
14.78	-0.0010812
14.8	-0.0011897
14.82	-0.0012881
14.84	-0.0013719
14.86	-0.0014375
14.88	-0.0014823
14.9	-0.0015044
14.92	-0.0015021
14.94	-0.0014763
14.96	-0.0014297
14.98	-0.0013649
15	-0.001285
15.02	-0.0011938
15.04	-0.0010953
15.06	-0.00099362
15.08	-0.00089272
15.1	-0.00079672
15.12	-0.00070749
15.14	-0.00062707
15.16	-0.00055708
15.18	-0.00049824
15.2	-0.0004511
15.22	-0.00041635
15.24	-0.00039467
15.26	-0.00038519
15.28	-0.0003872
15.3	-0.00039999
15.32	-0.00042362
15.34	-0.00045779
15.36	-0.00050141
15.38	-0.00055353
15.4	-0.00061237
15.42	-0.00067663
15.44	-0.00074511
15.46	-0.00081629
15.48	-0.00088735
15.5	-0.0009549
15.52	-0.0010164
15.54	-0.0010693
15.56	-0.0011121
15.58	-0.001143
15.6	-0.0011606
15.62	-0.0011645
15.64	-0.0011549
15.66	-0.0011328
15.68	-0.0010996
15.7	-0.0010568
15.72	-0.0010059
15.74	-0.00094849
15.76	-0.00088706
15.78	-0.00082481
15.8	-0.0007638
15.82	-0.00070546
15.84	-0.00065144
15.86	-0.00060254
15.88	-0.00056019
15.9	-0.00052543
15.92	-0.00049901
15.94	-0.00048054
15.96	-0.00046979
15.98	-0.00046723
16	-0.00047255
16.02	-0.00048544
16.04	-0.00050555
16.06	-0.0005316
16.08	-0.00056279
16.1	-0.00059869
16.12	-0.00063855
16.14	-0.00068107
16.16	-0.00072541
16.18	-0.00076985
16.2	-0.00081238
16.22	-0.00085164
16.24	-0.00088631
16.26	-0.00091499
16.28	-0.00093681
16.3	-0.00095072
16.32	-0.00095617
16.34	-0.00095353
16.36	-0.00094353
16.38	-0.00092642
16.4	-0.00090277
16.42	-0.00087426
16.44	-0.00084103
16.46	-0.00080484
16.48	-0.00076717
16.5	-0.00072854
16.52	-0.00068998
16.54	-0.00065326
16.56	-0.00061981
16.58	-0.00059048
16.6	-0.00056566
16.62	-0.00054535
16.64	-0.00052979
16.66	-0.00051963
16.68	-0.00051502
16.7	-0.0005157
16.72	-0.00052103
16.74	-0.00053055
16.76	-0.0005441
16.78	-0.00056161
16.8	-0.00058264
16.82	-0.0006065
16.84	-0.0006323
16.86	-0.00065914
16.88	-0.00068613
16.9	-0.00071259
16.92	-0.00073765
16.94	-0.00076037
16.96	-0.00077929
16.98	-0.00079388
17	-0.000804
17.02	-0.00080952
17.04	-0.00081042
17.06	-0.00080659
17.08	-0.00079799
17.1	-0.00078493
17.12	-0.00076828
17.14	-0.00074879
17.16	-0.00072692
17.18	-0.00070319
17.2	-0.00067825
17.22	-0.00065319
17.24	-0.00062886
17.26	-0.00060607
17.28	-0.00058503
17.3	-0.00056637
17.32	-0.00055055
17.34	-0.00053793
17.36	-0.00052878
17.38	-0.00052295
17.4	-0.00052058
17.42	-0.00052148
17.44	-0.0005254
17.46	-0.00053223
17.48	-0.00054184
17.5	-0.00055388
17.52	-0.00056771
17.54	-0.0005831
17.56	-0.00059938
17.58	-0.00061593
17.6	-0.00063242
17.62	-0.00064812
17.64	-0.00066241
17.66	-0.00067476
17.68	-0.00068484
17.7	-0.00069229
17.72	-0.00069687
17.74	-0.00069841
17.76	-0.00069695
17.78	-0.00069249
17.8	-0.00068522
17.82	-0.00067549
17.84	-0.0006637
17.86	-0.00065003
17.88	-0.00063483
17.9	-0.00061877
17.92	-0.00060229
17.94	-0.00058604
17.96	-0.00057042
17.98	-0.00055565
18	-0.00054219
18.02	-0.00053036
18.04	-0.00052047
18.06	-0.00051257
18.08	-0.00050678
18.1	-0.00050311
18.12	-0.00050158
18.14	-0.00050223
18.16	-0.000505
18.18	-0.00050957
18.2	-0.00051572
18.22	-0.00052326
18.24	-0.00053188
18.26	-0.0005413
18.28	-0.00055111
18.3	-0.00056093
18.32	-0.00057036
18.34	-0.00057912
18.36	-0.00058694
18.38	-0.00059352
18.4	-0.00059847
18.42	-0.00060158
18.44	-0.00060277
18.46	-0.00060207
18.48	-0.00059957
18.5	-0.0005952
18.52	-0.00058905
18.54	-0.00058129
18.56	-0.00057233
18.58	-0.00056245
18.6	-0.00055195
18.62	-0.00054103
18.64	-0.00052994
18.66	-0.00051891
18.68	-0.00050825
18.7	-0.00049836
18.72	-0.00048959
18.74	-0.0004819
18.76	-0.00047531
18.78	-0.00046995
18.8	-0.00046599
18.82	-0.00046364
18.84	-0.00046286
18.86	-0.00046341
18.88	-0.00046501
18.9	-0.00046762
18.92	-0.00047123
18.94	-0.00047568
18.96	-0.00048069
18.98	-0.000486
19	-0.00049136
19.02	-0.00049653
19.04	-0.0005014
19.06	-0.00050578
19.08	-0.00050945
19.1	-0.00051223
19.12	-0.00051393
19.14	-0.00051454
19.16	-0.00051405
19.18	-0.00051237
19.2	-0.00050953
19.22	-0.00050559
19.24	-0.00050066
19.26	-0.00049482
19.28	-0.00048822
19.3	-0.0004811
19.32	-0.00047373
19.34	-0.00046621
19.36	-0.00045863
19.38	-0.00045125
19.4	-0.00044417
19.42	-0.00043755
19.44	-0.00043155
19.46	-0.00042627
19.48	-0.00042181
19.5	-0.0004182
19.52	-0.00041545
19.54	-0.00041352
19.56	-0.00041238
19.58	-0.00041214
19.6	-0.00041268
19.62	-0.00041386
19.64	-0.0004156
19.66	-0.00041774
19.68	-0.0004201
19.7	-0.00042261
19.72	-0.0004252
19.74	-0.00042766
19.76	-0.0004298
19.78	-0.00043152
19.8	-0.00043274
19.82	-0.00043341
19.84	-0.00043348
19.86	-0.00043289
19.88	-0.0004316
19.9	-0.00042958
19.92	-0.00042683
19.94	-0.00042349
19.96	-0.00041962
19.98	-0.00041526
20	-0.00041045
20.02	-0.00040532
20.04	-0.00040006
20.06	-0.0003948
20.08	-0.00038962
20.1	-0.00038461
20.12	-0.00037973
20.14	-0.00037514
20.16	-0.00037096
20.18	-0.00036726
20.2	-0.00036413
20.22	-0.00036157
20.24	-0.00035952
20.26	-0.00035791
20.28	-0.00035691
20.3	-0.00035655
20.32	-0.00035664
20.34	-0.00035702
20.36	-0.00035761
20.38	-0.00035851
20.4	-0.0003596
20.42	-0.00036083
20.44	-0.00036209
20.46	-0.00036318
20.48	-0.00036405
20.5	-0.00036467
20.52	-0.00036495
20.54	-0.00036487
20.56	-0.00036441
20.58	-0.00036355
20.6	-0.00036226
20.62	-0.00036055
20.64	-0.00035844
20.66	-0.00035591
20.68	-0.00035305
20.7	-0.0003499
20.72	-0.00034646
20.74	-0.00034283
20.76	-0.00033914
20.78	-0.00033546
20.8	-0.00033183
20.82	-0.0003283
20.84	-0.00032495
20.86	-0.00032179
20.88	-0.00031887
20.9	-0.00031622
20.92	-0.00031388
20.94	-0.00031187
20.96	-0.00031019
20.98	-0.00030885
21	-0.00030786
21.02	-0.00030715
21.04	-0.00030669
21.06	-0.00030645
21.08	-0.00030641
21.1	-0.00030659
21.12	-0.0003069
21.14	-0.00030724
21.16	-0.0003075
21.18	-0.00030767
21.2	-0.00030775
21.22	-0.00030768
21.24	-0.00030745
21.26	-0.00030701
21.28	-0.00030632
21.3	-0.00030537
21.32	-0.00030416
21.34	-0.00030271
21.36	-0.00030098
21.38	-0.00029901
21.4	-0.00029684
21.42	-0.00029447
21.44	-0.00029195
21.46	-0.00028938
21.48	-0.00028675
21.5	-0.00028414
21.52	-0.00028158
21.54	-0.00027908
21.56	-0.00027666
21.58	-0.00027437
21.6	-0.00027231
21.62	-0.00027045
21.64	-0.00026889
21.66	-0.00026777
21.68	-0.00026678
21.7	-0.00026605
21.72	-0.0002655
21.74	-0.00026499
21.76	-0.00026456
21.78	-0.00026428
21.8	-0.00026415
21.82	-0.00026412
21.84	-0.00026419
21.86	-0.00026431
21.88	-0.00026441
21.9	-0.00026448
21.92	-0.00026448
21.94	-0.0002643
21.96	-0.00026393
21.98	-0.00026334
22	-0.00026259
22.02	-0.00026171
22.04	-0.00026073
22.06	-0.00025965
22.08	-0.00025842
22.1	-0.00025708
22.12	-0.00025563
22.14	-0.00025412
22.16	-0.00025255
22.18	-0.00025097
22.2	-0.00024939
22.22	-0.00024781
22.24	-0.00024622
22.26	-0.00024473
22.28	-0.00024336
22.3	-0.00024213
22.32	-0.00024104
22.34	-0.00024005
22.36	-0.00023916
22.38	-0.00023839
22.4	-0.0002378
22.42	-0.00023732
22.44	-0.0002369
22.46	-0.00023658
22.48	-0.00023635
22.5	-0.0002362
22.52	-0.0002361
22.54	-0.00023606
22.56	-0.00023603
22.58	-0.000236
22.6	-0.00023596
22.62	-0.00023586
22.64	-0.00023569
22.66	-0.00023544
22.68	-0.0002351
22.7	-0.00023464
22.72	-0.0002341
22.74	-0.00023348
22.76	-0.00023277
22.78	-0.00023198
22.8	-0.00023111
22.82	-0.00023014
22.84	-0.00022911
22.86	-0.00022806
22.88	-0.00022696
22.9	-0.00022582
22.92	-0.00022466
22.94	-0.00022351
22.96	-0.00022238
22.98	-0.00022129
23	-0.00022027
23.02	-0.00021931
23.04	-0.00021843
23.06	-0.00021761
23.08	-0.00021689
23.1	-0.00021626
23.12	-0.00021571
23.14	-0.00021524
23.16	-0.00021482
23.18	-0.00021447
23.2	-0.00021418
23.22	-0.00021396
23.24	-0.00021378
23.26	-0.00021362
23.28	-0.00021346
23.3	-0.0002133
23.32	-0.00021312
23.34	-0.0002129
23.36	-0.00021261
23.38	-0.00021226
23.4	-0.00021184
23.42	-0.00021138
23.44	-0.00021086
23.46	-0.00021026
23.48	-0.00020957
23.5	-0.00020879
23.52	-0.00020796
23.54	-0.0002071
23.56	-0.00020618
23.58	-0.00020518
23.6	-0.00020411
23.62	-0.00020304
23.64	-0.000202
23.66	-0.00020098
23.68	-0.00019996
23.7	-0.00019897
23.72	-0.00019802
23.74	-0.00019716
23.76	-0.00019637
23.78	-0.0001956
23.8	-0.00019485
23.82	-0.00019413
23.84	-0.00019347
23.86	-0.0001929
23.88	-0.0001924
23.9	-0.00019196
23.92	-0.00019155
23.94	-0.00019119
23.96	-0.00019086
23.98	-0.00019056
24	-0.00019028
24.02	-0.00018997
24.04	-0.00018963
24.06	-0.00018926
24.08	-0.00018886
24.1	-0.00018845
24.12	-0.000188
24.14	-0.0001875
24.16	-0.00018695
24.18	-0.00018635
24.2	-0.0001857
24.22	-0.000185
24.24	-0.00018425
24.26	-0.00018346
24.28	-0.00018262
24.3	-0.00018174
24.32	-0.00018085
24.34	-0.00017992
24.36	-0.00017899
24.38	-0.0001781
24.4	-0.00017722
24.42	-0.00017633
24.44	-0.00017545
24.46	-0.00017462
24.48	-0.00017385
24.5	-0.00017309
24.52	-0.00017236
24.54	-0.00017167
24.56	-0.00017104
24.58	-0.00017045
24.6	-0.00016989
24.62	-0.00016934
24.64	-0.00016881
24.66	-0.00016831
24.68	-0.00016784
24.7	-0.00016741
24.72	-0.000167
24.74	-0.00016657
24.76	-0.00016614
24.78	-0.00016571
24.8	-0.00016525
24.82	-0.00016472
24.84	-0.00016413
24.86	-0.0001635
24.88	-0.00016284
24.9	-0.00016217
24.92	-0.0001615
24.94	-0.0001608
24.96	-0.00016006
24.98	-0.00015928
25	-0.00015844
25.02	-0.00015762
25.04	-0.00015676
25.06	-0.00015587
25.08	-0.00015495
25.1	-0.00015404
25.12	-0.00015319
25.14	-0.00015239
25.16	-0.00015164
25.18	-0.0001509
25.2	-0.00015017
25.22	-0.00014949
25.24	-0.00014883
25.26	-0.00014819
25.28	-0.00014758
25.3	-0.00014701
25.32	-0.00014648
25.34	-0.00014598
25.36	-0.0001455
25.38	-0.00014505
25.4	-0.00014462
25.42	-0.00014421
25.44	-0.00014379
25.46	-0.00014335
25.48	-0.00014287
25.5	-0.00014234
25.52	-0.00014178
25.54	-0.0001412
25.56	-0.00014058
25.58	-0.00013992
25.6	-0.00013923
25.62	-0.00013853
25.64	-0.00013785
25.66	-0.00013715
25.68	-0.00013643
25.7	-0.00013567
25.72	-0.0001349
25.74	-0.0001341
25.76	-0.00013329
25.78	-0.0001325
25.8	-0.00013172
25.82	-0.00013096
25.84	-0.00013024
25.86	-0.00012955
25.88	-0.0001289
25.9	-0.00012828
25.92	-0.00012769
25.94	-0.00012711
25.96	-0.00012655
25.98	-0.00012601
26	-0.0001255
26.02	-0.00012501
26.04	-0.00012456
26.06	-0.00012412
26.08	-0.0001237
26.1	-0.0001233
26.12	-0.00012292
26.14	-0.00012254
26.16	-0.00012216
26.18	-0.00012174
26.2	-0.00012129
26.22	-0.0001208
26.24	-0.00012031
26.26	-0.00011982
26.28	-0.00011933
26.3	-0.0001188
26.32	-0.00011825
26.34	-0.00011768
26.36	-0.00011708
26.38	-0.00011649
26.4	-0.00011587
26.42	-0.00011524
26.44	-0.00011456
26.46	-0.00011385
26.48	-0.00011314
26.5	-0.00011248
26.52	-0.00011183
26.54	-0.00011118
26.56	-0.00011053
26.58	-0.00010991
26.6	-0.00010934
26.62	-0.00010879
26.64	-0.00010826
26.66	-0.00010772
26.68	-0.0001072
26.7	-0.00010671
26.72	-0.00010626
26.74	-0.00010584
26.76	-0.00010541
26.78	-0.00010499
26.8	-0.0001046
26.82	-0.00010424
26.84	-0.00010392
26.86	-0.00010359
26.88	-0.00010324
26.9	-0.00010286
26.92	-0.00010248
26.94	-0.00010211
26.96	-0.00010173
26.98	-0.00010133
27	-0.00010089
27.02	-0.00010044
27.04	-0.00010001
27.06	-9.9578e-005
27.08	-9.913e-005
27.1	-9.8654e-005
27.12	-9.8151e-005
27.14	-9.7646e-005
27.16	-9.7163e-005
27.18	-9.6684e-005
27.2	-9.6195e-005
27.22	-9.5695e-005
27.24	-9.5207e-005
27.26	-9.475e-005
27.28	-9.4317e-005
27.3	-9.3895e-005
27.32	-9.3482e-005
27.34	-9.3079e-005
27.36	-9.2693e-005
27.38	-9.2325e-005
27.4	-9.1973e-005
27.42	-9.1639e-005
27.44	-9.1315e-005
27.46	-9.1004e-005
27.48	-9.071e-005
27.5	-9.0432e-005
27.52	-9.0167e-005
27.54	-8.9905e-005
27.56	-8.9639e-005
27.58	-8.9367e-005
27.6	-8.9089e-005
27.62	-8.8812e-005
27.64	-8.8533e-005
27.66	-8.8243e-005
27.68	-8.7947e-005
27.7	-8.7651e-005
27.72	-8.7358e-005
27.74	-8.7065e-005
27.76	-8.6765e-005
27.78	-8.6452e-005
27.8	-8.6118e-005
27.82	-8.5765e-005
27.84	-8.5423e-005
27.86	-8.5087e-005
27.88	-8.4764e-005
27.9	-8.4428e-005
27.92	-8.4083e-005
27.94	-8.3745e-005
27.96	-8.3437e-005
27.98	-8.3155e-005
28	-8.2879e-005
28.02	-8.2582e-005
28.04	-8.2283e-005
28.06	-8.201e-005
28.08	-8.1745e-005
28.1	-8.1467e-005
28.12	-8.1196e-005
28.14	-8.0945e-005
28.16	-8.0723e-005
28.18	-8.0532e-005
28.2	-8.0349e-005
28.22	-8.0158e-005
28.24	-7.9959e-005
28.26	-7.9761e-005
28.28	-7.9578e-005
28.3	-7.9402e-005
28.32	-7.9223e-005
28.34	-7.9015e-005
28.36	-7.8796e-005
28.38	-7.86e-005
28.4	-7.8423e-005
28.42	-7.8257e-005
28.44	-7.8071e-005
28.46	-7.7873e-005
28.48	-7.7662e-005
28.5	-7.7454e-005
28.52	-7.725e-005
28.54	-7.7043e-005
28.56	-7.683e-005
28.58	-7.6605e-005
28.6	-7.6376e-005
28.62	-7.6146e-005
28.64	-7.593e-005
28.66	-7.5719e-005
28.68	-7.5506e-005
28.7	-7.5283e-005
28.72	-7.5061e-005
28.74	-7.4844e-005
28.76	-7.4629e-005
28.78	-7.4414e-005
28.8	-7.4193e-005
28.82	-7.3962e-005
28.84	-7.3741e-005
28.86	-7.3546e-005
28.88	-7.3362e-005
28.9	-7.3174e-005
28.92	-7.2981e-005
28.94	-7.2778e-005
28.96	-7.2594e-005
28.98	-7.2426e-005
29	-7.2259e-005
29.02	-7.208e-005
29.04	-7.1897e-005
29.06	-7.1715e-005
29.08	-7.1547e-005
29.1	-7.139e-005
29.12	-7.1228e-005
29.14	-7.1055e-005
29.16	-7.0875e-005
29.18	-7.0702e-005
29.2	-7.0531e-005
29.22	-7.0354e-005
29.24	-7.0161e-005
29.26	-6.9955e-005
29.28	-6.9742e-005
29.3	-6.9537e-005
29.32	-6.9338e-005
29.34	-6.9143e-005
29.36	-6.8955e-005
29.38	-6.8776e-005
29.4	-6.8583e-005
29.42	-6.8395e-005
29.44	-6.8222e-005
29.46	-6.8056e-005
29.48	-6.7874e-005
29.5	-6.7679e-005
29.52	-6.7467e-005
29.54	-6.7263e-005
29.56	-6.7092e-005
29.58	-6.6945e-005
29.6	-6.6794e-005
29.62	-6.6618e-005
29.64	-6.6433e-005
29.66	-6.6253e-005
29.68	-6.608e-005
29.7	-6.5899e-005
29.72	-6.5702e-005
29.74	-6.549e-005
29.76	-6.5278e-005
29.78	-6.5079e-005
29.8	-6.4894e-005
29.82	-6.4707e-005
29.84	-6.4515e-005
29.86	-6.4324e-005
29.88	-6.414e-005
29.9	-6.3964e-005
29.92	-6.3786e-005
29.94	-6.3603e-005
29.96	-6.3414e-005
29.98	-6.3221e-005

==> data/SUy1.dat <==
2	-0.01236
2.02	-0.029548
2.04	-0.044704
2.06	-0.055814
2.08	-0.061728
2.1	-0.062605
2.12	-0.059195
2.14	-0.052234
2.16	-0.042184
2.18	-0.029338
2.2	-0.014002
2.22	0.0033111
2.24	0.021641
2.26	0.039649
2.28	0.055991
2.3	0.069323
2.32	0.078692
2.34	0.083703
2.36	0.084629
2.38	0.081988
2.4	0.076473
2.42	0.068567
2.44	0.05845
2.46	0.046203
2.48	0.03177
2.5	0.014987
2.52	-0.0039801
2.54	-0.024079
2.56	-0.043138
2.58	-0.058272
2.6	-0.067352
2.62	-0.069944
2.64	-0.067191
2.66	-0.060365
2.68	-0.050175
2.7	-0.036899
2.72	-0.020817
2.74	-0.0023389
2.76	0.017607
2.78	0.037483
2.8	0.055737
2.82	0.071118
2.84	0.082432
2.86	0.088951
2.88	0.090741
2.9	0.088489
2.92	0.083068
2.94	0.075254
2.96	0.065314
2.98	0.053248
3	0.038982
3.02	0.022277
3.04	0.0030011
3.06	-0.018243
3.08	-0.039338
3.1	-0.057141
3.12	-0.068751
3.14	-0.073143
3.16	-0.071299
3.18	-0.064941
3.2	-0.055033
3.22	-0.041921
3.24	-0.025888
3.26	-0.007319
3.28	0.013033
3.3	0.033579
3.32	0.052512
3.34	0.068551
3.36	0.080579
3.38	0.087796
3.4	0.090168
3.42	0.088386
3.44	0.083398
3.46	0.07598
3.48	0.066477
3.5	0.054824
3.52	0.040854
3.54	0.024357
3.56	0.0051953
3.58	-0.016037
3.6	-0.037383
3.62	-0.055751
3.64	-0.068195
3.66	-0.073283
3.68	-0.071837
3.7	-0.065658
3.72	-0.055962
3.74	-0.043223
3.76	-0.027692
3.78	-0.0096622
3.8	0.010159
3.82	0.030264
3.84	0.048817
3.86	0.064415
3.88	0.076144
3.9	0.083363
3.92	0.085996
3.94	0.084579
3.96	0.079969
3.98	0.072955
4	0.063874
4.02	0.052616
4.04	0.03892
4.06	0.022614
4.08	0.0038385
4.1	-0.016622
4.12	-0.036863
4.14	-0.054149
4.16	-0.065775
4.18	-0.070776
4.2	-0.069718
4.22	-0.064045
4.24	-0.05489
4.26	-0.042757
4.28	-0.027922
4.3	-0.010681
4.32	0.0083091
4.34	0.027708
4.36	0.045745
4.38	0.06108
4.4	0.072798
4.42	0.080152
4.44	0.083012
4.46	0.081873
4.48	0.077556
4.5	0.070825
4.52	0.062046
4.54	0.051128
4.56	0.037831
4.58	0.022014
4.6	0.0037832
4.62	-0.016113
4.64	-0.035806
4.66	-0.052765
4.68	-0.06447
4.7	-0.069576
4.72	-0.068723
4.74	-0.063243
4.76	-0.054327
4.78	-0.042499
4.8	-0.028025
4.82	-0.011152
4.84	0.0075275
4.86	0.026652
4.88	0.044573
4.9	0.059955
4.92	0.071805
4.94	0.079321
4.96	0.082326
4.98	0.081278
5	0.076993
5.02	0.070279
5.04	0.061531
5.06	0.050687
5.08	0.037521
5.1	0.021866
5.12	0.0038406
5.14	-0.015811
5.16	-0.035373
5.18	-0.052239
5.2	-0.063925
5.22	-0.069294
5.24	-0.06881
5.26	-0.063676
5.28	-0.055006
5.3	-0.043342
5.32	-0.028961
5.34	-0.012154
5.36	0.0065273
5.38	0.025828
5.4	0.043975
5.42	0.059574
5.44	0.071697
5.46	0.079518
5.48	0.082852
5.5	0.082067
5.52	0.077977
5.54	0.071357
5.56	0.062683
5.58	0.05193
5.6	0.038907
5.62	0.023432
5.64	0.0055074
5.66	-0.014309
5.68	-0.034283
5.7	-0.051645
5.72	-0.063906
5.74	-0.069718
5.76	-0.069533
5.78	-0.06464
5.8	-0.056141
5.82	-0.044598
5.84	-0.030313
5.86	-0.013555
5.88	0.0051247
5.9	0.024509
5.92	0.042935
5.94	0.059055
5.96	0.071731
5.98	0.080022
6	0.083655
6.02	0.083054
6.04	0.079047
6.06	0.07247
6.08	0.06378
6.1	0.053028
6.12	0.040055
6.14	0.024632
6.16	0.0066981
6.18	-0.013183
6.2	-0.033419
6.22	-0.051284
6.24	-0.064016
6.26	-0.070175
6.28	-0.07017
6.3	-0.065317
6.32	-0.056815
6.34	-0.045242
6.36	-0.030898
6.38	-0.014052
6.4	0.0047371
6.42	0.0243
6.44	0.042917
6.46	0.059063
6.48	0.071642
6.5	0.079924
6.52	0.083602
6.54	0.083082
6.56	0.079168
6.58	0.072724
6.6	0.064217
6.62	0.053668
6.64	0.040877
6.66	0.025602
6.68	0.007777
6.7	-0.012028
6.72	-0.032284
6.74	-0.050255
6.76	-0.063307
6.78	-0.06974
6.8	-0.069974
6.82	-0.065306
6.84	-0.056944
6.86	-0.045499
6.88	-0.031312
6.9	-0.014657
6.92	0.0039999
6.94	0.023439
6.96	0.041976
6.98	0.058204
7	0.071074
7.02	0.079692
7.04	0.083727
7.06	0.083531
7.08	0.07977
7.1	0.073321
7.12	0.064711
7.14	0.054048
7.16	0.041194
7.18	0.025951
7.2	0.0082094
7.22	-0.011569
7.24	-0.0318
7.26	-0.050012
7.28	-0.063173
7.3	-0.069843
7.32	-0.07038
7.34	-0.066011
7.36	-0.057867
7.38	-0.046598
7.4	-0.03253
7.42	-0.015948
7.44	0.0026928
7.46	0.0223
7.48	0.041234
7.5	0.057916
7.52	0.071131
7.54	0.079978
7.56	0.084166
7.58	0.084063
7.6	0.080439
7.62	0.074166
7.64	0.06578
7.66	0.055361
7.68	0.042771
7.7	0.027781
7.72	0.010233
7.74	-0.0095245
7.76	-0.030043
7.78	-0.048843
7.8	-0.062839
7.82	-0.070265
7.84	-0.071128
7.86	-0.066871
7.88	-0.058809
7.9	-0.047622
7.92	-0.033609
7.94	-0.017036
7.96	0.0016169
7.98	0.021247
8	0.040243
8.02	0.057094
8.04	0.070735
8.06	0.080125
8.08	0.084833
8.1	0.085102
8.12	0.081702
8.14	0.075467
8.16	0.067035
8.18	0.05659
8.2	0.043992
8.22	0.028994
8.24	0.011452
8.26	-0.0083465
8.28	-0.029078
8.3	-0.048146
8.32	-0.062468
8.34	-0.070306
8.36	-0.071534
8.38	-0.067517
8.4	-0.059605
8.42	-0.048478
8.44	-0.034472
8.46	-0.017893
8.48	0.00083231
8.5	0.020679
8.52	0.039862
8.54	0.056843
8.56	0.070527
8.58	0.079981
8.6	0.084799
8.62	0.085207
8.64	0.082182
8.66	0.078148
8.68	0.072535
8.7	0.065086
8.72	0.055448
8.74	0.043245
8.76	0.028456
8.78	0.0116
8.8	-0.0066519
8.82	-0.025245
8.84	-0.042059
8.86	-0.054763
8.88	-0.062062
8.9	-0.064243
8.92	-0.062395
8.94	-0.057433
8.96	-0.04977
8.98	-0.039715
9	-0.027458
9.02	-0.013174
9.04	0.0026924
9.06	0.019529
9.08	0.036728
9.1	0.053544
9.12	0.068615
9.14	0.080573
9.16	0.088656
9.18	0.093049
9.2	0.094419
9.22	0.093481
9.24	0.090679
9.26	0.086227
9.28	0.080278
9.3	0.072885
9.32	0.063911
9.34	0.05315
9.36	0.040432
9.38	0.025819
9.4	0.0097769
9.42	-0.0066206
9.44	-0.021882
9.46	-0.034425
9.48	-0.043384
9.5	-0.048689
9.52	-0.050889
9.54	-0.050551
9.56	-0.048077
9.58	-0.043721
9.6	-0.037655
9.62	-0.029986
9.64	-0.020799
9.66	-0.010161
9.68	0.0018917
9.7	0.015173
9.72	0.029134
9.74	0.042889
9.76	0.055456
9.78	0.066122
9.8	0.074556
9.82	0.080763
9.84	0.084854
9.86	0.087063
9.88	0.087614
9.9	0.086737
9.92	0.084544
9.94	0.081075
9.96	0.076253
9.98	0.069941
10	0.061982
10.02	0.052343
10.04	0.041231
10.06	0.029015
10.08	0.016365
10.1	0.0041095
10.12	-0.0069807
10.14	-0.016394
10.16	-0.023765
10.18	-0.029105
10.2	-0.032574
10.22	-0.034328
10.24	-0.034451
10.26	-0.033015
10.28	-0.030075
10.3	-0.02568
10.32	-0.019897
10.34	-0.012852
10.36	-0.0047
10.38	0.0042905
10.4	0.013723
10.42	0.023118
10.44	0.032013
10.46	0.040041
10.48	0.046939
10.5	0.052591
10.52	0.056971
10.54	0.060088
10.56	0.061966
10.58	0.062654
10.6	0.06217
10.62	0.060505
10.64	0.057635
10.66	0.05355
10.68	0.048269
10.7	0.041885
10.72	0.034605
10.74	0.026686
10.76	0.018506
10.78	0.010446
10.8	0.0028482
10.82	-0.003959
10.84	-0.0097865
10.86	-0.014524
10.88	-0.018125
10.9	-0.020574
10.92	-0.021881
10.94	-0.02204
10.96	-0.021078
10.98	-0.019051
11	-0.016008
11.02	-0.012049
11.04	-0.0073104
11.06	-0.0019736
11.08	0.0037397
11.1	0.0095862
11.12	0.015348
11.14	0.020808
11.16	0.025793
11.18	0.030159
11.2	0.033817
11.22	0.036709
11.24	0.038787
11.26	0.040016
11.28	0.040371
11.3	0.039846
11.32	0.038457
11.34	0.036244
11.36	0.033276
11.38	0.02964
11.4	0.02546
11.42	0.0209
11.44	0.016143
11.46	0.011375
11.48	0.006771
11.5	0.0024884
11.52	-0.001341
11.54	-0.0046037
11.56	-0.0072331
11.58	-0.0091751
11.6	-0.010401
11.62	-0.010893
11.64	-0.010671
11.66	-0.0097549
11.68	-0.0081947
11.7	-0.0060567
11.72	-0.0034224
11.74	-0.00038805
11.76	0.0029119
11.78	0.0063531
11.8	0.0098205
11.82	0.013184
11.84	0.016345
11.86	0.019205
11.88	0.021683
11.9	0.023716
11.92	0.025258
11.94	0.026285
11.96	0.026764
11.98	0.026675
12	0.026047
12.02	0.024907
12.04	0.023292
12.06	0.021287
12.08	0.018942
12.1	0.016369
12.12	0.013653
12.14	0.010888
12.16	0.0081928
12.18	0.005639
12.2	0.0033197
12.22	0.0013039
12.24	-0.00034424
12.26	-0.0015918
12.28	-0.0023982
12.3	-0.0027559
12.32	-0.0026657
12.34	-0.0021392
12.36	-0.0012105
12.38	7.3987e-005
12.4	0.0016579
12.42	0.0034886
12.44	0.0054988
12.46	0.0076103
12.48	0.0097532
12.5	0.011856
12.52	0.01385
12.54	0.015675
12.56	0.01728
12.58	0.01861
12.6	0.019635
12.62	0.020326
12.64	0.020675
12.66	0.020677
12.68	0.02034
12.7	0.019684
12.72	0.018738
12.74	0.017541
12.76	0.016143
12.78	0.0146
12.8	0.012967
12.82	0.011302
12.84	0.0096542
12.86	0.0080822
12.88	0.0066417
12.9	0.0053703
12.92	0.0043099
12.94	0.0034976
12.96	0.0029517
12.98	0.0026799
13	0.0026845
13.02	0.0029581
13.04	0.0034822
13.06	0.0042344
13.08	0.0051799
13.1	0.0062808
13.12	0.0074983
13.14	0.0087924
13.16	0.010113
13.18	0.011418
13.2	0.012666
13.22	0.013822
13.24	0.014854
13.26	0.015729
13.28	0.016419
13.3	0.016907
13.32	0.01718
13.34	0.017236
13.36	0.017079
13.38	0.016719
13.4	0.016174
13.42	0.015467
13.44	0.014635
13.46	0.013706
13.48	0.012722
13.5	0.011706
13.52	0.010698
13.54	0.0097258
13.56	0.0088209
13.58	0.0080148
13.6	0.0073364
13.62	0.0068013
13.64	0.0064224
13.66	0.006214
13.68	0.0061792
13.7	0.0063129
13.72	0.0066045
13.74	0.0070411
13.76	0.0076027
13.78	0.0082682
13.8	0.0090109
13.82	0.0098038
13.84	0.010622
13.86	0.011438
13.88	0.012228
13.9	0.012968
13.92	0.013629
13.94	0.014193
13.96	0.014646
13.98	0.014975
14	0.015168
14.02	0.015227
14.04	0.015153
14.06	0.014953
14.08	0.014635
14.1	0.014212
14.12	0.0137
14.14	0.013123
14.16	0.012503
14.18	0.01186
14.2	0.011217
14.22	0.010592
14.24	0.010006
14.26	0.0094777
14.28	0.0090248
14.3	0.0086621
14.32	0.0083979
14.34	0.0082377
14.36	0.0081855
14.38	0.0082401
14.4	0.0083968
14.42	0.0086467
14.44	0.008978
14.46	0.0093746
14.48	0.0098241
14.5	0.010312
14.52	0.010821
14.54	0.011335
14.56	0.011836
14.58	0.012308
14.6	0.012732
14.62	0.013096
14.64	0.013389
14.66	0.013603
14.68	0.013735
14.7	0.013781
14.72	0.013742
14.74	0.01362
14.76	0.013421
14.78	0.013155
14.8	0.012832
14.82	0.012463
14.84	0.012061
14.86	0.011643
14.88	0.011219
14.9	0.010804
14.92	0.010412
14.94	0.010054
14.96	0.0097403
14.98	0.0094826
15	0.0092848
15.02	0.0091528
15.04	0.0090885
15.06	0.0090897
15.08	0.0091553
15.1	0.009282
15.12	0.0094627
15.14	0.0096897
15.16	0.0099546
15.18	0.010247
15.2	0.010555
15.22	0.010867
15.24	0.011173
15.26	0.011462
15.28	0.011726
15.3	0.011956
15.32	0.012146
15.34	0.01229
15.36	0.012382
15.38	0.01242
15.4	0.012404
15.42	0.012334
15.44	0.012215
15.46	0.012051
15.48	0.011849
15.5	0.011618
15.52	0.011365
15.54	0.011097
15.56	0.010825
15.58	0.010556
15.6	0.010298
15.62	0.010063
15.64	0.0098529
15.66	0.0096739
15.68	0.0095309
15.7	0.0094271
15.72	0.0093648
15.74	0.0093457
15.76	0.0093691
15.78	0.0094323
15.8	0.0095318
15.82	0.0096632
15.84	0.0098205
15.86	0.0099959
15.88	0.010183
15.9	0.010375
15.92	0.010563
15.94	0.010742
15.96	0.010908
15.98	0.011054
16	0.011176
16.02	0.011271
16.04	0.011335
16.06	0.011367
16.08	0.011364
16.1	0.011328
16.12	0.011258
16.14	0.011159
16.16	0.011034
16.18	0.010888
16.2	0.010727
16.22	0.010556
16.24	0.01038
16.26	0.010204
16.28	0.010038
16.3	0.0098824
16.32	0.0097412
16.34	0.0096175
16.36	0.0095151
16.38	0.0094358
16.4	0.0093824
16.42	0.009356
16.44	0.0093562
16.46	0.0093824
16.48	0.0094327
16.5	0.0095036
16.52	0.0095917
16.54	0.0096929
16.56	0.0098027
16.58	0.0099168
16.6	0.010032
16.62	0.010144
16.64	0.010248
16.66	0.010341
16.68	0.01042
16.7	0.010482
16.72	0.010526
16.74	0.010549
16.76	0.010551
16.78	0.010531
16.8	0.01049
16.82	0.01043
16.84	0.010352
16.86	0.01026
16.88	0.010158
16.9	0.010051
16.92	0.0099391
16.94	0.0098265
16.96	0.0097158
16.98	0.00961
17	0.0095116
17.02	0.009423
17.04	0.0093465
17.06	0.009284
17.08	0.0092374
17.1	0.0092076
17.12	0.0091943
17.14	0.0091968
17.16	0.009214
17.18	0.0092445
17.2	0.0092863
17.22	0.0093372
17.24	0.0093945
17.26	0.009456
17.28	0.0095193
17.3	0.0095826
17.32	0.0096437
17.34	0.0096996
17.36	0.0097479
17.38	0.0097868
17.4	0.0098149
17.42	0.0098308
17.44	0.0098334
17.46	0.0098222
17.48	0.0097977
17.5	0.0097611
17.52	0.0097135
17.54	0.0096562
17.56	0.0095907
17.58	0.0095188
17.6	0.0094419
17.62	0.0093624
17.64	0.0092821
17.66	0.0092032
17.68	0.0091274
17.7	0.0090569
17.72	0.0089934
17.74	0.0089387
17.76	0.008894
17.78	0.0088606
17.8	0.0088386
17.82	0.0088274
17.84	0.0088262
17.86	0.0088342
17.88	0.0088505
17.9	0.0088738
17.92	0.0089029
17.94	0.0089363
17.96	0.0089723
17.98	0.0090079
18	0.0090418
18.02	0.0090725
18.04	0.0090984
18.06	0.0091179
18.08	0.0091297
18.1	0.0091328
18.12	0.009127
18.14	0.0091121
18.16	0.0090886
18.18	0.009057
18.2	0.0090177
18.22	0.0089716
18.24	0.0089198
18.26	0.0088645
18.28	0.0088066
18.3	0.0087469
18.32	0.0086864
18.34	0.0086265
18.36	0.008569
18.38	0.0085152
18.4	0.0084664
18.42	0.0084233
18.44	0.0083865
18.46	0.0083566
18.48	0.0083335
18.5	0.0083173
18.52	0.0083074
18.54	0.0083032
18.56	0.0083042
18.58	0.0083095
18.6	0.0083182
18.62	0.0083296
18.64	0.0083426
18.66	0.0083561
18.68	0.0083688
18.7	0.0083799
18.72	0.0083882
18.74	0.0083931
18.76	0.0083938
18.78	0.0083896
18.8	0.0083799
18.82	0.0083646
18.84	0.008344
18.86	0.0083187
18.88	0.0082889
18.9	0.0082553
18.92	0.008218
18.94	0.0081778
18.96	0.0081357
18.98	0.0080926
19	0.0080489
19.02	0.0080051
19.04	0.0079625
19.06	0.0079218
19.08	0.0078838
19.1	0.007849
19.12	0.0078178
19.14	0.0077903
19.16	0.0077668
19.18	0.0077475
19.2	0.0077321
19.22	0.0077205
19.24	0.0077121
19.26	0.0077067
19.28	0.0077036
19.3	0.0077024
19.32	0.0077027
19.34	0.0077033
19.36	0.0077036
19.38	0.0077033
19.4	0.0077017
19.42	0.0076982
19.44	0.007692
19.46	0.0076828
19.48	0.0076704
19.5	0.0076544
19.52	0.0076349
19.54	0.0076119
19.56	0.0075857
19.58	0.0075566
19.6	0.0075251
19.62	0.0074917
19.64	0.0074566
19.66	0.0074206
19.68	0.0073841
19.7	0.0073475
19.72	0.007312
19.74	0.0072776
19.76	0.0072442
19.78	0.0072121
19.8	0.0071821
19.82	0.0071544
19.84	0.0071293
19.86	0.0071066
19.88	0.0070866
19.9	0.0070691
19.92	0.0070537
19.94	0.00704
19.96	0.0070273
19.98	0.0070152
20	0.0070037
20.02	0.0069924
20.04	0.0069811
20.06	0.0069694
20.08	0.0069571
20.1	0.0069438
20.12	0.0069291
20.14	0.0069129
20.16	0.0068949
20.18	0.0068748
20.2	0.0068526
20.22	0.0068285
20.24	0.0068028
20.26	0.0067755
20.28	0.0067469
20.3	0.0067174
20.32	0.0066872
20.34	0.0066566
20.36	0.0066256
20.38	0.0065946
20.4	0.0065636
20.42	0.0065331
20.44	0.0065033
20.46	0.0064744
20.48	0.0064465
20.5	0.0064199
20.52	0.0063946
20.54	0.0063709
20.56	0.0063486
20.58	0.0063277
20.6	0.0063076
20.62	0.0062886
20.64	0.0062704
20.66	0.0062527
20.68	0.0062354
20.7	0.0062183
20.72	0.0062012
20.74	0.006184
20.76	0.0061666
20.78	0.0061486
20.8	0.0061298
20.82	0.0061099
20.84	0.0060891
20.86	0.0060673
20.88	0.0060445
20.9	0.0060207
20.92	0.0059956
20.94	0.0059694
20.96	0.0059425
20.98	0.0059153
21	0.0058875
21.02	0.0058595
21.04	0.0058312
21.06	0.0058027
21.08	0.0057743
21.1	0.0057463
21.12	0.0057188
21.14	0.005692
21.16	0.005666
21.18	0.0056409
21.2	0.005617
21.22	0.0055942
21.24	0.0055723
21.26	0.0055512
21.28	0.005531
21.3	0.0055114
21.32	0.0054924
21.34	0.0054737
21.36	0.0054553
21.38	0.0054371
21.4	0.0054191
21.42	0.0054011
21.44	0.0053826
21.46	0.0053635
21.48	0.005344
21.5	0.0053241
21.52	0.0053035
21.54	0.0052822
21.56	0.0052601
21.58	0.0052375
21.6	0.0052144
21.62	0.0051908
21.64	0.0051667
21.66	0.0051423
21.68	0.0051177
21.7	0.0050931
21.72	0.0050687
21.74	0.0050446
21.76	0.0050209
21.78	0.0049975
21.8	0.0049746
21.82	0.0049524
21.84	0.0049309
21.86	0.0049102
21.88	0.0048901
21.9	0.0048707
21.92	0.004852
21.94	0.004834
21.96	0.0048167
21.98	0.0047999
22	0.0047836
22.02	0.0047678
22.04	0.0047523
22.06	0.0047372
22.08	0.0047227
22.1	0.0047083
22.12	0.0046938
22.14	0.0046792
22.16	0.0046644
22.18	0.0046491
22.2	0.0046335
22.22	0.0046174
22.24	0.0046006
22.26	0.0045834
22.28	0.0045661
22.3	0.0045485
22.32	0.0045309
22.34	0.004513
22.36	0.0044949
22.38	0.0044767
22.4	0.0044584
22.42	0.0044402
22.44	0.004422
22.46	0.0044042
22.48	0.0043867
22.5	0.0043696
22.52	0.0043531
22.54	0.0043372
22.56	0.0043219
22.58	0.004307
22.6	0.0042926
22.62	0.0042787
22.64	0.0042653
22.66	0.0042522
22.68	0.0042394
22.7	0.0042269
22.72	0.0042147
22.74	0.0042028
22.76	0.0041909
22.78	0.0041792
22.8	0.0041675
22.82	0.0041557
22.84	0.0041438
22.86	0.0041317
22.88	0.0041194
22.9	0.0041067
22.92	0.0040939
22.94	0.0040809
22.96	0.0040676
22.98	0.0040542
23	0.0040406
23.02	0.0040268
23.04	0.0040129
23.06	0.0039989
23.08	0.0039849
23.1	0.0039709
23.12	0.003957
23.14	0.0039434
23.16	0.0039301
23.18	0.003917
23.2	0.0039042
23.22	0.0038918
23.24	0.0038798
23.26	0.0038682
23.28	0.0038571
23.3	0.0038463
23.32	0.003836
23.34	0.003826
23.36	0.0038165
23.38	0.0038072
23.4	0.0037982
23.42	0.0037893
23.44	0.0037805
23.46	0.0037719
23.48	0.0037635
23.5	0.0037552
23.52	0.003747
23.54	0.0037387
23.56	0.0037304
23.58	0.003722
23.6	0.0037133
23.62	0.0037046
23.64	0.0036956
23.66	0.0036865
23.68	0.0036774
23.7	0.0036682
23.72	0.003659
23.74	0.0036499
23.76	0.0036407
23.78	0.0036315
23.8	0.0036222
23.82	0.0036131
23.84	0.003604
23.86	0.003595
23.88	0.0035862
23.9	0.0035776
23.92	0.0035692
23.94	0.0035611
23.96	0.0035532
23.98	0.0035456
24	0.0035382
24.02	0.0035308
24.04	0.0035236
24.06	0.0035166
24.08	0.0035096
24.1	0.0035027
24.12	0.0034959
24.14	0.0034891
24.16	0.0034823
24.18	0.0034756
24.2	0.0034688
24.22	0.0034619
24.24	0.0034548
24.26	0.0034476
24.28	0.0034402
24.3	0.0034327
24.32	0.0034251
24.34	0.0034173
24.36	0.0034093
24.38	0.0034012
24.4	0.0033931
24.42	0.003385
24.44	0.0033769
24.46	0.0033686
24.48	0.0033603
24.5	0.0033519
24.52	0.0033436
24.54	0.0033353
24.56	0.0033272
24.58	0.0033191
24.6	0.0033111
24.62	0.0033032
24.64	0.0032955
24.66	0.0032878
24.68	0.0032801
24.7	0.0032734
24.72	0.0032669
24.74	0.0032603
24.76	0.0032536
24.78	0.0032469
24.8	0.0032401
24.82	0.0032334
24.84	0.0032265
24.86	0.0032196
24.88	0.0032127
24.9	0.0032059
24.92	0.0031989
24.94	0.0031917
24.96	0.0031841
24.98	0.0031761
25	0.0031679
25.02	0.0031594
25.04	0.0031508
25.06	0.0031422
25.08	0.0031335
25.1	0.0031248
25.12	0.0031163
25.14	0.0031077
25.16	0.003099
25.18	0.0030902
25.2	0.0030814
25.22	0.0030726
25.24	0.0030638
25.26	0.0030552
25.28	0.0030466
25.3	0.0030381
25.32	0.0030298
25.34	0.0030216
25.36	0.0030135
25.38	0.0030051
25.4	0.0029968
25.42	0.0029883
25.44	0.0029797
25.46	0.0029711
25.48	0.0029624
25.5	0.0029537
25.52	0.0029448
25.54	0.0029359
25.56	0.0029269
25.58	0.0029176
25.6	0.0029081
25.62	0.0028981
25.64	0.0028879
25.66	0.0028777
25.68	0.0028674
25.7	0.002857
25.72	0.0028465
25.74	0.0028359
25.76	0.0028253
25.78	0.0028145
25.8	0.0028036
25.82	0.0027926
25.84	0.0027814
25.86	0.0027702
25.88	0.002759
25.9	0.0027478
25.92	0.0027367
25.94	0.0027257
25.96	0.0027147
25.98	0.0027039
26	0.0026931
26.02	0.0026823
26.04	0.0026716
26.06	0.0026608
26.08	0.0026501
26.1	0.0026393
26.12	0.0026285
26.14	0.0026177
26.16	0.0026069
26.18	0.0025962
26.2	0.0025853
26.22	0.0025744
26.24	0.0025633
26.26	0.002552
26.28	0.0025404
26.3	0.0025288
26.32	0.0025171
26.34	0.0025054
26.36	0.0024936
26.38	0.0024818
26.4	0.00247
26.42	0.0024582
26.44	0.0024463
26.46	0.0024344
26.48	0.0024224
26.5	0.0024104
26.52	0.0023983
26.54	0.0023862
26.56	0.0023743
26.58	0.0023624
26.6	0.0023507
26.62	0.002339
26.64	0.0023274
26.66	0.0023158
26.68	0.0023044
26.7	0.002293
26.72	0.0022816
26.74	0.0022703
26.76	0.002259
26.78	0.0022479
26.8	0.0022369
26.82	0.0022259
26.84	0.002215
26.86	0.0022042
26.88	0.0021934
26.9	0.0021827
26.92	0.002172
26.94	0.0021611
26.96	0.0021503
26.98	0.0021395
27	0.0021287
27.02	0.002118
27.04	0.0021072
27.06	0.0020965
27.08	0.0020858
27.1	0.002075
27.12	0.0020641
27.14	0.0020533
27.16	0.0020425
27.18	0.0020317
27.2	0.0020209
27.22	0.0020102
27.24	0.0019996
27.26	0.0019891
27.28	0.0019786
27.3	0.0019682
27.32	0.0019578
27.34	0.0019475
27.36	0.0019373
27.38	0.0019272
27.4	0.0019171
27.42	0.0019072
27.44	0.0018973
27.46	0.0018876
27.48	0.0018779
27.5	0.0018683
27.52	0.0018588
27.54	0.0018494
27.56	0.0018402
27.58	0.001831
27.6	0.001822
27.62	0.0018131
27.64	0.0018042
27.66	0.0017954
27.68	0.0017867
27.7	0.001778
27.72	0.0017693
27.74	0.0017607
27.76	0.0017522
27.78	0.0017438
27.8	0.0017354
27.82	0.001727
27.84	0.0017187
27.86	0.0017103
27.88	0.0017019
27.9	0.0016936
27.92	0.0016853
27.94	0.0016771
27.96	0.001669
27.98	0.0016609
28	0.0016529
28.02	0.001645
28.04	0.0016371
28.06	0.0016292
28.08	0.0016214
28.1	0.0016137
28.12	0.0016061
28.14	0.0015986
28.16	0.0015913
28.18	0.0015841
28.2	0.001577
28.22	0.00157
28.24	0.0015631
28.26	0.0015563
28.28	0.0015495
28.3	0.0015429
28.32	0.0015362
28.34	0.0015298
28.36	0.0015234
28.38	0.0015172
28.4	0.001511
28.42	0.0015049
28.44	0.0014988
28.46	0.0014929
28.48	0.001487
28.5	0.0014811
28.52	0.0014753
28.54	0.0014696
28.56	0.001464
28.58	0.0014584
28.6	0.0014528
28.62	0.0014473
28.64	0.0014419
28.66	0.0014365
28.68	0.0014311
28.7	0.0014257
28.72	0.0014204
28.74	0.0014151
28.76	0.0014099
28.78	0.0014048
28.8	0.0013997
28.82	0.0013947
28.84	0.0013898
28.86	0.0013849
28.88	0.0013802
28.9	0.0013755
28.92	0.0013708
28.94	0.0013663
28.96	0.0013619
28.98	0.0013575
29	0.0013533
29.02	0.0013491
29.04	0.0013451
29.06	0.0013411
29.08	0.0013371
29.1	0.0013333
29.12	0.0013294
29.14	0.0013256
29.16	0.0013219
29.18	0.0013182
29.2	0.0013146
29.22	0.001311
29.24	0.0013074
29.26	0.0013039
29.28	0.0013004
29.3	0.0012969
29.32	0.0012934
29.34	0.0012899
29.36	0.0012864
29.38	0.0012829
29.4	0.0012795
29.42	0.001276
29.44	0.0012726
29.46	0.0012692
29.48	0.0012659
29.5	0.0012626
29.52	0.0012593
29.54	0.0012561
29.56	0.0012529
29.58	0.0012498
29.6	0.0012467
29.62	0.0012436
29.64	0.0012407
29.66	0.0012377
29.68	0.0012349
29.7	0.0012322
29.72	0.0012295
29.74	0.0012269
29.76	0.0012243
29.78	0.0012218
29.8	0.0012193
29.82	0.0012169
29.84	0.0012144
29.86	0.001212
29.88	0.0012096
29.9	0.0012073
29.92	0.0012049
29.94	0.0012025
29.96	0.0012002
29.98	0.0011978


==> data/SUy2.dat <==
2	0.012323
2.02	0.0076341
2.04	0.0028053
2.06	-0.0021513
2.08	-0.0071805
2.1	-0.012041
2.12	-0.01636
2.14	-0.01968
2.16	-0.021529
2.18	-0.021608
2.2	-0.019848
2.22	-0.016414
2.24	-0.011564
2.26	-0.0055592
2.28	0.0013757
2.3	0.0089718
2.32	0.016818
2.34	0.024328
2.36	0.030865
2.38	0.03585
2.4	0.038841
2.42	0.039679
2.44	0.038386
2.46	0.035155
2.48	0.030306
2.5	0.024219
2.52	0.017314
2.54	0.0099582
2.56	0.0024307
2.58	-0.0050791
2.6	-0.012358
2.62	-0.019055
2.64	-0.024637
2.66	-0.028363
2.68	-0.029654
2.7	-0.028138
2.72	-0.023822
2.74	-0.016957
2.76	-0.0080753
2.78	0.0020946
2.8	0.012788
2.82	0.023267
2.84	0.03276
2.86	0.040697
2.88	0.046686
2.9	0.050487
2.92	0.051938
2.94	0.050928
2.96	0.047465
2.98	0.041582
3	0.033391
3.02	0.023068
3.04	0.010966
3.06	-0.0023391
3.08	-0.015921
3.1	-0.028498
3.12	-0.038652
3.14	-0.045351
3.16	-0.048243
3.18	-0.047424
3.2	-0.042995
3.22	-0.034937
3.24	-0.023242
3.26	-0.0082602
3.28	0.0090385
3.3	0.026962
3.32	0.043618
3.34	0.057597
3.36	0.067938
3.38	0.07427
3.4	0.076867
3.42	0.076323
3.44	0.073233
3.46	0.068012
3.48	0.060822
3.5	0.051488
3.52	0.039686
3.54	0.025044
3.56	0.0073418
3.58	-0.013036
3.6	-0.034341
3.62	-0.053446
3.64	-0.066882
3.66	-0.072535
3.68	-0.071226
3.7	-0.06491
3.72	-0.054861
3.74	-0.041075
3.76	-0.023111
3.78	-0.00092217
3.8	0.023856
3.82	0.047821
3.84	0.067994
3.86	0.083194
3.88	0.092994
3.9	0.097495
3.92	0.097447
3.94	0.093977
3.96	0.088191
3.98	0.080843
4	0.071968
4.02	0.061145
4.04	0.047778
4.06	0.0312
4.08	0.010831
4.1	-0.012996
4.12	-0.037907
4.14	-0.059921
4.16	-0.074815
4.18	-0.080044
4.2	-0.076856
4.22	-0.068579
4.24	-0.056988
4.26	-0.041987
4.28	-0.023129
4.3	-0.00010047
4.32	0.025489
4.34	0.049799
4.36	0.069717
4.38	0.084735
4.4	0.094946
4.42	0.099959
4.44	0.10018
4.46	0.096695
4.48	0.090668
4.5	0.082997
4.52	0.073834
4.54	0.062781
4.56	0.049229
4.58	0.032499
4.6	0.012069
4.62	-0.011667
4.64	-0.036491
4.66	-0.058623
4.68	-0.073667
4.7	-0.079419
4.72	-0.076943
4.74	-0.06927
4.76	-0.05826
4.78	-0.043927
4.8	-0.025842
4.82	-0.0036908
4.84	0.021035
4.86	0.044783
4.88	0.064663
4.9	0.080052
4.92	0.090981
4.94	0.097002
4.96	0.09826
4.98	0.09565
5	0.090275
5.02	0.083019
5.04	0.074151
5.06	0.063395
5.08	0.050261
5.1	0.034218
5.12	0.014908
5.14	-0.0073984
5.16	-0.030996
5.18	-0.052693
5.2	-0.068722
5.22	-0.076436
5.24	-0.076026
5.26	-0.069961
5.28	-0.060186
5.3	-0.046948
5.32	-0.029921
5.34	-0.0089253
5.36	0.015
5.38	0.038834
5.4	0.059613
5.42	0.076089
5.44	0.087939
5.46	0.094776
5.48	0.096831
5.5	0.095039
5.52	0.090388
5.54	0.083697
5.56	0.075291
5.58	0.064996
5.6	0.052388
5.62	0.037022
5.64	0.018558
5.66	-0.0028809
5.68	-0.026001
5.7	-0.048052
5.72	-0.065493
5.74	-0.075028
5.76	-0.076085
5.78	-0.070993
5.8	-0.061882
5.82	-0.04927
5.84	-0.032903
5.86	-0.012656
5.88	0.010689
5.9	0.034416
5.92	0.055348
5.94	0.072088
5.96	0.084447
5.98	0.09211
6	0.09517
6.02	0.094285
6.04	0.090325
6.06	0.084132
6.08	0.076119
6.1	0.066209
6.12	0.054042
6.14	0.039211
6.16	0.021397
6.18	0.00062442
6.2	-0.021958
6.22	-0.043946
6.24	-0.062086
6.26	-0.072876
6.28	-0.075372
6.3	-0.071347
6.32	-0.063015
6.34	-0.051161
6.36	-0.035587
6.38	-0.016106
6.4	0.0067783
6.42	0.030693
6.44	0.052399
6.46	0.070056
6.48	0.083169
6.5	0.091515
6.52	0.095118
6.54	0.094643
6.56	0.091001
6.58	0.085063
6.6	0.077319
6.62	0.067746
6.64	0.055992
6.66	0.041635
6.68	0.024302
6.7	0.0039399
6.72	-0.018675
6.74	-0.041222
6.76	-0.060031
6.78	-0.071809
6.8	-0.075311
6.82	-0.072102
6.84	-0.064408
6.86	-0.053201
6.88	-0.038243
6.9	-0.019283
6.92	0.0031734
6.94	0.026954
6.96	0.048889
6.98	0.067012
7	0.080745
7.02	0.089734
7.04	0.093907
7.06	0.093846
7.08	0.090498
7.1	0.084725
7.12	0.077086
7.14	0.067591
7.16	0.055942
7.18	0.041724
7.2	0.024567
7.22	0.0043956
7.24	-0.018055
7.26	-0.040759
7.28	-0.06029
7.3	-0.072697
7.32	-0.076605
7.34	-0.073499
7.36	-0.065763
7.38	-0.05449
7.4	-0.039518
7.42	-0.020522
7.44	0.0020459
7.46	0.026049
7.48	0.048197
7.5	0.066498
7.52	0.080503
7.54	0.089812
7.56	0.094373
7.58	0.094699
7.6	0.09167
7.62	0.08616
7.64	0.078737
7.66	0.069453
7.68	0.058032
7.7	0.044068
7.72	0.027184
7.74	0.0072674
7.76	-0.015036
7.78	-0.037734
7.8	-0.057476
7.82	-0.070621
7.84	-0.075297
7.86	-0.07282
7.88	-0.0656
7.9	-0.054827
7.92	-0.040387
7.94	-0.022028
7.96	1.6887e-005
7.98	0.023849
8	0.046215
8.02	0.064916
8.04	0.079335
8.06	0.089016
8.08	0.093811
8.1	0.094271
8.12	0.091263
8.14	0.085742
8.16	0.078316
8.18	0.069088
8.2	0.057782
8.22	0.04397
8.24	0.02726
8.26	0.0075144
8.28	-0.014715
8.3	-0.037467
8.32	-0.057517
8.34	-0.071051
8.36	-0.076136
8.38	-0.073933
8.4	-0.066825
8.42	-0.056119
8.44	-0.041711
8.46	-0.023328
8.48	-0.0011624
8.5	0.022925
8.52	0.045692
8.54	0.064743
8.56	0.079276
8.58	0.089102
8.6	0.094144
8.62	0.094897
8.64	0.092268
8.66	0.087705
8.68	0.081452
8.7	0.073517
8.72	0.06366
8.74	0.051528
8.76	0.036759
8.78	0.019269
8.8	-0.00058632
8.82	-0.02176
8.84	-0.042253
8.86	-0.058931
8.88	-0.068979
8.9	-0.071988
8.92	-0.069767
8.94	-0.064101
8.96	-0.055583
8.98	-0.044214
9	-0.029684
9.02	-0.011944
9.04	0.0079772
9.06	0.028459
9.08	0.048255
9.1	0.066459
9.12	0.081596
9.14	0.092262
9.16	0.098198
9.18	0.10014
9.2	0.099181
9.22	0.09634
9.24	0.092166
9.26	0.086798
9.28	0.080133
9.3	0.071989
9.32	0.062067
9.34	0.049963
9.36	0.035259
9.38	0.017747
9.4	-0.0022505
9.42	-0.023352
9.44	-0.042891
9.46	-0.057726
9.48	-0.066491
9.5	-0.06982
9.52	-0.069213
9.54	-0.065953
9.56	-0.060834
9.58	-0.054075
9.6	-0.045456
9.62	-0.034832
9.64	-0.022279
9.66	-0.007705
9.68	0.0091655
9.7	0.028067
9.72	0.047537
9.74	0.065534
9.76	0.080416
9.78	0.09132
9.8	0.098378
9.82	0.10221
9.84	0.10346
9.86	0.10267
9.88	0.10044
9.9	0.097216
9.92	0.09315
9.94	0.088209
9.96	0.082256
9.98	0.075022
10	0.066192
10.02	0.055476
10.04	0.042649
10.06	0.027643
10.08	0.010745
10.1	-0.0071836
10.12	-0.024466
10.14	-0.039237
10.16	-0.050366
10.18	-0.057698
10.2	-0.06195
10.22	-0.063854
10.24	-0.063973
10.26	-0.062502
10.28	-0.059363
10.3	-0.054505
10.32	-0.047941
10.34	-0.039689
10.36	-0.029641
10.38	-0.017787
10.4	-0.0045188
10.42	0.0094667
10.44	0.023436
10.46	0.036675
10.48	0.048536
10.5	0.058514
10.52	0.066393
10.54	0.072193
10.56	0.076173
10.58	0.078602
10.6	0.079701
10.62	0.079575
10.64	0.078264
10.66	0.075783
10.68	0.072103
10.7	0.067179
10.72	0.060977
10.74	0.053464
10.76	0.044656
10.78	0.034673
10.8	0.023782
10.82	0.012442
10.84	0.0012976
10.86	-0.0089961
10.88	-0.017992
10.9	-0.025483
10.92	-0.031368
10.94	-0.035712
10.96	-0.038494
10.98	-0.039685
11	-0.039246
11.02	-0.037217
11.04	-0.033626
11.06	-0.028554
11.08	-0.022141
11.1	-0.014543
11.12	-0.0060277
11.14	0.0030554
11.16	0.012333
11.18	0.021438
11.2	0.030007
11.22	0.037788
11.24	0.044609
11.26	0.050368
11.28	0.055051
11.3	0.058606
11.32	0.061023
11.34	0.062324
11.36	0.062512
11.38	0.061607
11.4	0.059637
11.42	0.05663
11.44	0.05262
11.46	0.04766
11.48	0.041847
11.5	0.035328
11.52	0.028279
11.54	0.020969
11.56	0.013715
11.58	0.0067524
11.6	0.0003379
11.62	-0.0053241
11.64	-0.010076
11.66	-0.01379
11.68	-0.016398
11.7	-0.017863
11.72	-0.018138
11.74	-0.01727
11.76	-0.01531
11.78	-0.012342
11.8	-0.0085048
11.82	-0.0039363
11.84	0.0012078
11.86	0.0067335
11.88	0.012436
11.9	0.018114
11.92	0.02359
11.94	0.028718
11.96	0.033385
11.98	0.037495
12	0.040973
12.02	0.043736
12.04	0.045754
12.06	0.047009
12.08	0.047506
12.1	0.047259
12.12	0.046286
12.14	0.044616
12.16	0.042317
12.18	0.039467
12.2	0.036125
12.22	0.032414
12.24	0.028464
12.26	0.024388
12.28	0.020321
12.3	0.016376
12.32	0.012677
12.34	0.0093526
12.36	0.0065135
12.38	0.0042265
12.4	0.0025389
12.42	0.0014821
12.44	0.0010639
12.46	0.0012759
12.48	0.002083
12.5	0.00342
12.52	0.0052051
12.54	0.007363
12.56	0.0098115
12.58	0.012442
12.6	0.015157
12.62	0.01786
12.64	0.020463
12.66	0.022892
12.68	0.025079
12.7	0.026959
12.72	0.028469
12.74	0.029589
12.76	0.030287
12.78	0.030561
12.8	0.030409
12.82	0.029843
12.84	0.028881
12.86	0.02756
12.88	0.025924
12.9	0.02403
12.92	0.021942
12.94	0.019734
12.96	0.017472
12.98	0.015232
13	0.013087
13.02	0.011106
13.04	0.0093446
13.06	0.007854
13.08	0.0066844
13.1	0.0058641
13.12	0.0054134
13.14	0.0053377
13.16	0.0056288
13.18	0.0062698
13.2	0.0072321
13.22	0.0084755
13.24	0.0099498
13.26	0.011596
13.28	0.013354
13.3	0.015168
13.32	0.016986
13.34	0.018746
13.36	0.020395
13.38	0.021885
13.4	0.023177
13.42	0.024238
13.44	0.025037
13.46	0.02556
13.48	0.025797
13.5	0.025748
13.52	0.025425
13.54	0.024843
13.56	0.024018
13.58	0.022977
13.6	0.021756
13.62	0.02039
13.64	0.018933
13.66	0.017431
13.68	0.015918
13.7	0.014447
13.72	0.013059
13.74	0.011794
13.76	0.01069
13.78	0.0097741
13.8	0.0090689
13.82	0.0085898
13.84	0.0083485
13.86	0.0083392
13.88	0.0085522
13.9	0.0089719
13.92	0.0095795
13.94	0.010347
13.96	0.011244
13.98	0.012237
14	0.013288
14.02	0.014359
14.04	0.015419
14.06	0.016431
14.08	0.017365
14.1	0.018191
14.12	0.018888
14.14	0.019437
14.16	0.019824
14.18	0.020042
14.2	0.020087
14.22	0.019958
14.24	0.019661
14.26	0.019209
14.28	0.018621
14.3	0.017912
14.32	0.017109
14.34	0.016243
14.36	0.01534
14.38	0.014426
14.4	0.01353
14.42	0.012678
14.44	0.011896
14.46	0.011202
14.48	0.010617
14.5	0.010156
14.52	0.0098339
14.54	0.0096524
14.56	0.0096131
14.58	0.0097144
14.6	0.0099489
14.62	0.010304
14.64	0.010763
14.66	0.011306
14.68	0.011911
14.7	0.012559
14.72	0.013226
14.74	0.013896
14.76	0.014544
14.78	0.015151
14.8	0.015699
14.82	0.016171
14.84	0.016554
14.86	0.016836
14.88	0.017011
14.9	0.017075
14.92	0.017029
14.94	0.016876
14.96	0.016624
14.98	0.016282
15	0.015861
15.02	0.015373
15.04	0.014836
15.06	0.014269
15.08	0.013687
15.1	0.013109
15.12	0.012551
15.14	0.012027
15.16	0.011553
15.18	0.011144
15.2	0.010812
15.22	0.010563
15.24	0.010401
15.26	0.01033
15.28	0.01035
15.3	0.010457
15.32	0.010644
15.34	0.010901
15.36	0.011217
15.38	0.011579
15.4	0.011977
15.42	0.012396
15.44	0.012822
15.46	0.013241
15.48	0.013641
15.5	0.014008
15.52	0.014331
15.54	0.0146
15.56	0.014807
15.58	0.014946
15.6	0.015015
15.62	0.015014
15.64	0.014944
15.66	0.01481
15.68	0.014615
15.7	0.014367
15.72	0.014073
15.74	0.013741
15.76	0.013382
15.78	0.013011
15.8	0.012637
15.82	0.012271
15.84	0.011923
15.86	0.011602
15.88	0.01132
15.9	0.011083
15.92	0.010898
15.94	0.010768
15.96	0.010694
15.98	0.010679
16	0.010721
16.02	0.010815
16.04	0.010955
16.06	0.011136
16.08	0.011351
16.1	0.011593
16.12	0.011853
16.14	0.012122
16.16	0.012391
16.18	0.012652
16.2	0.012896
16.22	0.013116
16.24	0.013305
16.26	0.013456
16.28	0.013563
16.3	0.013626
16.32	0.013643
16.34	0.013616
16.36	0.013546
16.38	0.013435
16.4	0.013286
16.42	0.01311
16.44	0.012908
16.46	0.012685
16.48	0.012448
16.5	0.012204
16.52	0.01196
16.54	0.011725
16.56	0.011505
16.58	0.011306
16.6	0.011134
16.62	0.010993
16.64	0.010886
16.66	0.010815
16.68	0.01078
16.7	0.010779
16.72	0.010811
16.74	0.010874
16.76	0.010966
16.78	0.011081
16.8	0.011217
16.82	0.011367
16.84	0.011528
16.86	0.011693
16.88	0.011857
16.9	0.012011
16.92	0.012152
16.94	0.012275
16.96	0.012376
16.98	0.012452
17	0.0125
17.02	0.01252
17.04	0.012511
17.06	0.012474
17.08	0.01241
17.1	0.012321
17.12	0.01221
17.14	0.012079
17.16	0.011932
17.18	0.011774
17.2	0.011609
17.22	0.011441
17.24	0.011277
17.26	0.01112
17.28	0.010974
17.3	0.010843
17.32	0.01073
17.34	0.010637
17.36	0.010568
17.38	0.010522
17.4	0.010498
17.42	0.010497
17.44	0.010517
17.46	0.010557
17.48	0.010616
17.5	0.010689
17.52	0.010772
17.54	0.010864
17.56	0.010961
17.58	0.011058
17.6	0.011153
17.62	0.01124
17.64	0.011318
17.66	0.011383
17.68	0.011433
17.7	0.011466
17.72	0.011481
17.74	0.011477
17.76	0.011455
17.78	0.011414
17.8	0.011356
17.82	0.011283
17.84	0.011195
17.86	0.011097
17.88	0.010989
17.9	0.010875
17.92	0.010757
17.94	0.010639
17.96	0.010525
17.98	0.010418
18	0.010318
18.02	0.010229
18.04	0.010151
18.06	0.010087
18.08	0.010038
18.1	0.010003
18.12	0.0099832
18.14	0.0099774
18.16	0.0099854
18.18	0.010006
18.2	0.010037
18.22	0.010077
18.24	0.010123
18.26	0.010174
18.28	0.010227
18.3	0.010279
18.32	0.010328
18.34	0.010372
18.36	0.010409
18.38	0.010437
18.4	0.010454
18.42	0.01046
18.44	0.010454
18.46	0.010436
18.48	0.010405
18.5	0.010362
18.52	0.010308
18.54	0.010244
18.56	0.010172
18.58	0.010094
18.6	0.01001
18.62	0.0099233
18.64	0.0098355
18.66	0.0097485
18.68	0.009664
18.7	0.0095839
18.72	0.0095101
18.74	0.0094435
18.76	0.0093851
18.78	0.0093361
18.8	0.0092967
18.82	0.0092674
18.84	0.0092479
18.86	0.0092377
18.88	0.0092357
18.9	0.0092409
18.92	0.0092522
18.94	0.0092684
18.96	0.0092881
18.98	0.0093095
19	0.0093311
19.02	0.0093513
19.04	0.009369
19.06	0.0093828
19.08	0.0093914
19.1	0.0093939
19.12	0.0093893
19.14	0.0093774
19.16	0.0093578
19.18	0.0093303
19.2	0.009295
19.22	0.0092523
19.24	0.0092026
19.26	0.009147
19.28	0.0090863
19.3	0.009022
19.32	0.0089555
19.34	0.0088877
19.36	0.0088198
19.38	0.0087528
19.4	0.0086879
19.42	0.0086261
19.44	0.0085686
19.46	0.008516
19.48	0.0084688
19.5	0.0084276
19.52	0.0083926
19.54	0.0083635
19.56	0.0083404
19.58	0.008323
19.6	0.0083108
19.62	0.008303
19.64	0.0082989
19.66	0.0082977
19.68	0.0082984
19.7	0.0083
19.72	0.0083015
19.74	0.0083018
19.76	0.0082998
19.78	0.0082951
19.8	0.0082872
19.82	0.0082752
19.84	0.0082587
19.86	0.0082374
19.88	0.0082113
19.9	0.0081803
19.92	0.0081447
19.94	0.0081048
19.96	0.008061
19.98	0.0080136
20	0.0079633
20.02	0.007911
20.04	0.0078578
20.06	0.0078042
20.08	0.0077509
20.1	0.0076985
20.12	0.0076474
20.14	0.0075987
20.16	0.007553
20.18	0.0075107
20.2	0.0074719
20.22	0.0074372
20.24	0.0074069
20.26	0.0073808
20.28	0.0073588
20.3	0.0073405
20.32	0.0073253
20.34	0.0073128
20.36	0.0073027
20.38	0.0072945
20.4	0.0072874
20.42	0.0072809
20.44	0.0072743
20.46	0.0072669
20.48	0.0072583
20.5	0.0072479
20.52	0.0072352
20.54	0.0072198
20.56	0.0072016
20.58	0.0071805
20.6	0.0071564
20.62	0.0071293
20.64	0.0070994
20.66	0.0070668
20.68	0.0070317
20.7	0.0069945
20.72	0.0069556
20.74	0.0069154
20.76	0.0068745
20.78	0.0068335
20.8	0.0067927
20.82	0.0067528
20.84	0.006714
20.86	0.0066766
20.88	0.0066411
20.9	0.0066076
20.92	0.0065764
20.94	0.0065476
20.96	0.0065214
20.98	0.0064977
21	0.0064765
21.02	0.0064575
21.04	0.0064404
21.06	0.0064252
21.08	0.0064114
21.1	0.0063987
21.12	0.0063869
21.14	0.0063752
21.16	0.0063634
21.18	0.0063512
21.2	0.0063381
21.22	0.0063239
21.24	0.0063082
21.26	0.0062909
21.28	0.006272
21.3	0.0062513
21.32	0.0062289
21.34	0.0062044
21.36	0.006178
21.38	0.0061499
21.4	0.0061202
21.42	0.0060892
21.44	0.0060571
21.46	0.0060249
21.48	0.0059923
21.5	0.0059598
21.52	0.0059276
21.54	0.0058961
21.56	0.0058654
21.58	0.005836
21.6	0.0058081
21.62	0.0057819
21.64	0.0057577
21.66	0.0057374
21.68	0.0057188
21.7	0.0057019
21.72	0.0056864
21.74	0.0056724
21.76	0.0056596
21.78	0.0056478
21.8	0.0056368
21.82	0.0056264
21.84	0.0056169
21.86	0.005608
21.88	0.0055992
21.9	0.0055898
21.92	0.0055796
21.94	0.0055684
21.96	0.0055562
21.98	0.0055429
22	0.0055284
22.02	0.0055128
22.04	0.0054963
22.06	0.0054789
22.08	0.0054607
22.1	0.0054419
22.12	0.0054223
22.14	0.0054022
22.16	0.0053818
22.18	0.0053611
22.2	0.0053405
22.22	0.0053201
22.24	0.0053
22.26	0.0052807
22.28	0.0052622
22.3	0.0052447
22.32	0.0052281
22.34	0.0052125
22.36	0.005198
22.38	0.0051845
22.4	0.0051721
22.42	0.0051606
22.44	0.0051499
22.46	0.0051401
22.48	0.0051309
22.5	0.0051224
22.52	0.0051142
22.54	0.0051064
22.56	0.0050988
22.58	0.0050912
22.6	0.0050834
22.62	0.0050753
22.64	0.0050667
22.66	0.0050576
22.68	0.0050478
22.7	0.0050373
22.72	0.005026
22.74	0.0050142
22.76	0.0050016
22.78	0.0049884
22.8	0.0049746
22.82	0.0049603
22.84	0.0049454
22.86	0.0049302
22.88	0.0049147
22.9	0.0048989
22.92	0.0048831
22.94	0.0048675
22.96	0.004852
22.98	0.0048368
23	0.004822
23.02	0.0048077
23.04	0.004794
23.06	0.0047809
23.08	0.0047685
23.1	0.0047568
23.12	0.0047457
23.14	0.0047351
23.16	0.0047252
23.18	0.0047157
23.2	0.0047067
23.22	0.0046981
23.24	0.0046898
23.26	0.0046816
23.28	0.0046735
23.3	0.0046652
23.32	0.0046568
23.34	0.004648
23.36	0.0046389
23.38	0.0046292
23.4	0.0046191
23.42	0.0046083
23.44	0.0045971
23.46	0.0045852
23.48	0.0045728
23.5	0.0045598
23.52	0.0045462
23.54	0.0045322
23.56	0.0045178
23.58	0.004503
23.6	0.0044878
23.62	0.0044724
23.64	0.0044569
23.66	0.0044416
23.68	0.0044265
23.7	0.0044117
23.72	0.0043971
23.74	0.0043829
23.76	0.0043692
23.78	0.0043557
23.8	0.0043426
23.82	0.0043299
23.84	0.0043175
23.86	0.0043057
23.88	0.0042943
23.9	0.0042834
23.92	0.0042728
23.94	0.0042626
23.96	0.0042525
23.98	0.0042426
24	0.0042327
24.02	0.0042227
24.04	0.0042126
24.06	0.0042023
24.08	0.0041918
24.1	0.0041809
24.12	0.0041697
24.14	0.0041581
24.16	0.004146
24.18	0.0041336
24.2	0.0041208
24.22	0.0041075
24.24	0.0040939
24.26	0.0040798
24.28	0.0040653
24.3	0.0040506
24.32	0.0040358
24.34	0.0040208
24.36	0.0040057
24.38	0.0039907
24.4	0.0039758
24.42	0.003961
24.44	0.0039463
24.46	0.0039318
24.48	0.0039176
24.5	0.0039036
24.52	0.0038899
24.54	0.0038766
24.56	0.0038636
24.58	0.0038508
24.6	0.0038383
24.62	0.0038261
24.64	0.0038141
24.66	0.0038022
24.68	0.0037905
24.7	0.003779
24.72	0.0037677
24.74	0.0037564
24.76	0.003745
24.78	0.0037335
24.8	0.0037217
24.82	0.0037096
24.84	0.0036972
24.86	0.0036844
24.88	0.0036713
24.9	0.003658
24.92	0.0036445
24.94	0.0036307
24.96	0.0036167
24.98	0.0036025
25	0.003588
25.02	0.0035733
25.04	0.0035584
25.06	0.0035433
25.08	0.0035283
25.1	0.0035133
25.12	0.0034985
25.14	0.003484
25.16	0.0034697
25.18	0.0034557
25.2	0.003442
25.22	0.0034285
25.24	0.0034151
25.26	0.0034021
25.28	0.0033893
25.3	0.0033768
25.32	0.0033647
25.34	0.0033527
25.36	0.003341
25.38	0.0033293
25.4	0.0033178
25.42	0.0033064
25.44	0.0032948
25.46	0.0032832
25.48	0.0032713
25.5	0.0032591
25.52	0.0032466
25.54	0.0032339
25.56	0.0032209
25.58	0.0032077
25.6	0.0031943
25.62	0.0031808
25.64	0.0031672
25.66	0.0031534
25.68	0.0031395
25.7	0.0031253
25.72	0.0031111
25.74	0.0030967
25.76	0.0030824
25.78	0.0030681
25.8	0.0030539
25.82	0.00304
25.84	0.0030263
25.86	0.0030129
25.88	0.0029998
25.9	0.0029869
25.92	0.0029743
25.94	0.0029618
25.96	0.0029496
25.98	0.0029377
26	0.0029259
26.02	0.0029143
26.04	0.002903
26.06	0.0028919
26.08	0.002881
26.1	0.0028702
26.12	0.0028596
26.14	0.0028489
26.16	0.002838
26.18	0.0028271
26.2	0.002816
26.22	0.0028048
26.24	0.0027935
26.26	0.0027821
26.28	0.0027705
26.3	0.0027588
26.32	0.002747
26.34	0.002735
26.36	0.0027228
26.38	0.0027105
26.4	0.0026981
26.42	0.0026855
26.44	0.0026728
26.46	0.00266
26.48	0.0026473
26.5	0.0026346
26.52	0.0026221
26.54	0.0026097
26.56	0.0025974
26.58	0.0025854
26.6	0.0025736
26.62	0.0025621
26.64	0.0025507
26.66	0.0025396
26.68	0.0025286
26.7	0.0025179
26.72	0.0025075
26.74	0.0024972
26.76	0.0024871
26.78	0.0024773
26.8	0.0024677
26.82	0.0024582
26.84	0.0024489
26.86	0.0024396
26.88	0.0024303
26.9	0.0024211
26.92	0.0024118
26.94	0.0024026
26.96	0.0023932
26.98	0.0023837
27	0.0023742
27.02	0.0023647
27.04	0.0023551
27.06	0.0023454
27.08	0.0023357
27.1	0.0023259
27.12	0.0023161
27.14	0.0023064
27.16	0.0022966
27.18	0.0022869
27.2	0.0022772
27.22	0.0022676
27.24	0.0022582
27.26	0.002249
27.28	0.00224
27.3	0.0022311
27.32	0.0022224
27.34	0.0022138
27.36	0.0022055
27.38	0.0021974
27.4	0.0021895
27.42	0.0021817
27.44	0.0021741
27.46	0.0021666
27.48	0.0021593
27.5	0.0021522
27.52	0.0021452
27.54	0.0021383
27.56	0.0021314
27.58	0.0021246
27.6	0.0021177
27.62	0.0021109
27.64	0.0021041
27.66	0.0020973
27.68	0.0020905
27.7	0.0020837
27.72	0.0020769
27.74	0.0020701
27.76	0.0020634
27.78	0.0020566
27.8	0.0020497
27.82	0.0020429
27.84	0.0020361
27.86	0.0020292
27.88	0.0020224
27.9	0.0020157
27.92	0.0020091
27.94	0.0020026
27.96	0.0019962
27.98	0.0019899
28	0.0019839
28.02	0.0019779
28.04	0.001972
28.06	0.0019662
28.08	0.0019605
28.1	0.0019548
28.12	0.0019493
28.14	0.0019439
28.16	0.0019388
28.18	0.0019337
28.2	0.0019288
28.22	0.001924
28.24	0.0019192
28.26	0.0019144
28.28	0.0019097
28.3	0.001905
28.32	0.0019004
28.34	0.0018957
28.36	0.0018911
28.38	0.0018866
28.4	0.001882
28.42	0.0018775
28.44	0.001873
28.46	0.0018684
28.48	0.0018638
28.5	0.0018592
28.52	0.0018546
28.54	0.0018499
28.56	0.0018453
28.58	0.0018406
28.6	0.0018359
28.62	0.0018313
28.64	0.0018266
28.66	0.001822
28.68	0.0018173
28.7	0.0018127
28.72	0.0018081
28.74	0.0018035
28.76	0.0017989
28.78	0.0017943
28.8	0.0017898
28.82	0.0017852
28.84	0.0017807
28.86	0.0017762
28.88	0.0017718
28.9	0.0017674
28.92	0.0017631
28.94	0.0017588
28.96	0.0017546
28.98	0.0017503
29	0.0017461
29.02	0.0017419
29.04	0.0017377
29.06	0.0017335
29.08	0.0017293
29.1	0.0017251
29.12	0.001721
29.14	0.0017168
29.16	0.0017126
29.18	0.0017084
29.2	0.0017041
29.22	0.0016997
29.24	0.0016953
29.26	0.0016909
29.28	0.0016864
29.3	0.0016818
29.32	0.0016773
29.34	0.0016727
29.36	0.0016683
29.38	0.001664
29.4	0.0016598
29.42	0.0016556
29.44	0.0016515
29.46	0.0016473
29.48	0.001643
29.5	0.0016389
29.52	0.0016347
29.54	0.0016306
29.56	0.0016266
29.58	0.0016226
29.6	0.0016186
29.62	0.0016146
29.64	0.0016106
29.66	0.0016065
29.68	0.0016024
29.7	0.0015982
29.72	0.001594
29.74	0.0015898
29.76	0.0015855
29.78	0.0015813
29.8	0.001577
29.82	0.0015728
29.84	0.0015687
29.86	0.0015645
29.88	0.0015603
29.9	0.0015562
29.92	0.001552
29.94	0.0015479
29.96	0.0015437
29.98	0.0015396
